A Techno-Economic Framework for Cost Modeling and Revenue Opportunities in Open and Programmable AI-RAN

The large-scale deployment of 5G networks has not delivered the expected return on investment for mobile network operators, raising concerns about the economic viability of future 6G rollouts. At the same time, surging demand for Artificial Intelligence (AI) inference and training workloads is straining global compute capacity. AI-RAN architectures, in which Radio Access Network (RAN) platforms accelerated on Graphics Processing Unit (GPU) share idle capacity with AI workloads during off-peak periods, offer a potential path to improved capital efficiency. However, the economic case for such systems remains unsubstantiated. In this paper, we present a techno-economic analysis of AI-RAN deployments by combining publicly available benchmarks of 5G Layer-1 processing on heterogeneous platforms -- from x86 servers with accelerators for channel coding to modern GPUs -- with realistic traffic models and AI service demand profiles for Large Language Model (LLM) inference. We construct a joint cost and revenue model that quantifies the surplus compute capacity available in GPU-based RAN deployments and evaluates the returns from leasing it to AI tenants. Our results show that, across a range of scenarios encompassing token depreciation, varying demand dynamics, and diverse GPU serving densities, the additional capital and operational expenditures of GPU-heavy deployments are offset by AI-on-RAN revenue, yielding a return on investment of up to 8x. These findings strengthen the long-term economic case for accelerator-based RAN architectures and future 6G deployments.

==> data/gpu_allocation_w0.csv <==
year,ran,llm_10x,llm_3x,llm_article
0.0,15.717285789463878,13.16846495293441,13.16846495293441,13.16846495293441
0.01917808219178082,15.717285789463878,13.199946213615126,13.272575184028264,13.18493091729097
0.03835616438356164,15.717285789463878,13.231749476850826,13.37656245172098,13.201484972219228
0.057534246575342465,15.717285789463878,13.263878036208641,13.48107842012432,13.218127588991246
0.07671232876712328,15.717285789463878,13.296335218943593,13.589129728193717,13.234859241400313
0.0958904109589041,15.717285789463878,13.328581611718372,13.698609970410441,13.251680405774442
0.11506849315068493,15.717285789463878,13.35969479418341,13.79701720409002,13.268591560989943
0.13424657534246576,15.717285789463878,13.39112621435656,13.887828623592682,13.285593188485043
0.15342465753424656,15.717285789463878,13.422879127296634,13.976851282982167,13.30268577227359
0.17260273972602738,15.717285789463878,13.454956821356461,14.06888520795839,13.319869798958843
0.1917808219178082,15.717285789463878,13.487362618523404,14.164032257087435,13.33611591510376
0.21095890410958903,15.717285789463878,13.520099874763408,14.262397734386193,13.352429667216423
0.23013698630136986,15.717285789463878,13.553171980368544,14.360620807657286,13.3688306955869
0.24931506849315066,15.717285789463878,13.586582360308109,14.45900527951428,13.385319467130769
0.2684931506849315,15.717285789463878,13.620334474583304,14.55830965596867,13.401896451261553
0.2876712328767123,15.717285789463878,13.65443181858557,14.657326318788133,13.418562119904074
0.3068493150684931,15.717285789463878,13.68736544728909,14.75405548381512,13.43531694750788
0.32602739726027397,15.717285789463878,13.720087518869004,14.852787304749107,13.452161411060748
0.34520547945205476,15.717285789463878,13.751597331278337,14.9548588117443,13.46909599010229
0.3643835616438356,15.717285789463878,13.779975348166662,15.053647479031497,13.48612116673757
0.3835616438356164,15.717285789463878,13.807797120946962,15.155683664288265,13.503237425650857
0.4027397260273972,15.717285789463878,13.83590346561942,15.261171308481142,13.520445254119405
0.42191780821917807,15.717285789463878,13.864293748130216,15.370227160082814,13.537745142027337
0.44109589041095887,15.717285789463878,13.890972045764382,15.480333602495259,13.555137581879583
0.4602739726027397,15.717285789463878,13.91792321938303,15.59022015850055,13.57262306881591
0.4794520547945205,15.717285789463878,13.94515006006765,15.703823718769849,13.590202100624998
0.4986301369863013,15.717285789463878,13.972655387448006,15.82127001406769,13.607875177758647
0.5178082191780822,15.717285789463878,14.000442049994133,15.941581836055102,13.625642803345992
0.536986301369863,15.717285789463878,14.028512925311315,16.060686164298566,13.643505483207827
0.5561643835616438,15.717285789463878,14.056870920438103,16.183577043535312,13.661463725871036
0.5753424657534246,15.717285789463878,14.085518972147367,16.307287231679084,13.678564054078592
0.5945205479452055,15.717285789463878,14.114460047250434,16.433105875823177,13.695631926191114
0.6136986301369862,15.717285789463878,14.143697142904315,16.55315179306919,13.71279110899638
0.6328767123287671,15.717285789463878,14.173233286922127,16.66446175708041,13.729823869067795
0.6520547945205479,15.717285789463878,14.20307153808662,16.775629719373416,13.746169636580188
0.6712328767123287,15.717285789463878,14.233214986466962,16.887372740004178,13.762065162338114
0.6904109589041095,15.717285789463878,14.263666753738757,17.000157025807383,13.776521250520952
0.7095890410958904,15.717285789463878,14.294429993507308,17.111135027990613,13.791054676723299
0.7287671232876712,15.717285789463878,14.324514693921582,17.225866953513712,13.805665854692577
0.747945205479452,15.717285789463878,14.353895269682948,17.332132426788736,13.820355200389704
0.7671232876712328,15.717285789463878,14.38357636137848,17.430834538701426,13.835123132000929
0.7863013698630137,15.717285789463878,14.413561042801808,17.530126634994957,13.849970069949725
0.8054794520547944,15.717285789463878,14.443852419186515,17.6327773691303,13.864850992684316
0.8246575342465753,15.717285789463878,14.474453627527728,17.73890034982933,13.87880779554794
0.8438356164383561,15.717285789463878,14.505367836906972,17.83897078598527,13.892839265325495
0.8630136986301369,15.717285789463878,14.535597719052047,17.928619877336732,13.90694580147437
0.8821917808219177,15.717285789463878,14.565306460040247,18.01104363755204,13.921127805588997
0.9013698630136986,15.717285789463878,14.595319073563939,18.096255450094336,13.935385681412274
0.9205479452054794,15.717285789463878,14.62563866774938,18.184349623155317,13.949719834847077
0.9397260273972602,15.717285789463878,14.656268382513948,18.27542365497978,13.964130673967796
0.958904109589041,15.717285789463878,14.686435080622656,18.36957834177186,13.978618609031965
0.9780821917808219,15.717285789463878,14.715598348776378,18.465267256209362,13.993184052491937
0.9972602739726026,15.717285789463878,14.745059910157687,18.541756924427553,14.007827419006622
1.0164383561643835,15.717285789463878,14.774822815825527,18.61012377087864,14.022549125453306
1.0356164383561643,15.717285789463878,14.804890148046226,18.67004053179092,14.037349590939497
1.0547945205479452,15.717285789463878,14.83526502061275,18.726516354732844,14.052229236814881
1.073972602739726,15.717285789463878,14.865950579167134,18.782817188961154,14.067188486683294
1.0931506849315067,15.717285789463878,14.896950001526275,18.83527270489405,14.082227766414803
1.1123287671232875,15.717285789463878,14.928266498011002,18.883647949928623,14.097347504157813
1.1315068493150684,15.717285789463878,14.95966798839923,18.9279502618524,14.112548130351259
1.1506849315068493,15.717285789463878,14.989560832239547,18.96954227437434,14.127830077736876
1.16986301369863,15.717285789463878,15.019759431690794,19.00848257850928,14.143193781371483
1.189041095890411,15.717285789463878,15.050266914140057,19.040913977550616,14.158639678639423
1.2082191780821918,15.717285789463878,15.081086438962545,19.066365114581746,14.174168209264952
1.2273972602739724,15.717285789463878,15.112221197848774,19.09211539667646,14.189779815324808
1.2465753424657533,15.717285789463878,15.143674415135129,19.112834966230896,14.205474941260771
1.2657534246575342,15.717285789463878,15.175449348137747,19.12728842515541,14.221254033892322
1.284931506849315,15.717285789463878,15.207549287489861,19.138351435540308,14.237117542429354
1.3041095890410959,15.717285789463878,15.239977557482575,19.14676190276973,14.253065918484987
1.3232876712328767,15.717285789463878,15.272737516409139,19.155456861056933,14.269099616088392
1.3424657534246573,15.717285789463878,15.305832556912724,19.164445933548855,14.285219091697737
1.3616438356164382,15.717285789463878,15.33926610633778,19.173739068903394,14.301424804213179
1.380821917808219,15.717285789463878,15.37304162708496,19.18334655230008,14.317224077083235
1.4,15.717285789463878,15.4071626169697,19.19325610517007,14.332552295049481
1.4191780821917808,15.717285789463878,15.441360585944343,19.19681862461733,14.347962516805765
1.4383561643835616,15.717285789463878,15.47418988330212,19.20050164925155,14.363455181060719
1.4575342465753425,15.717285789463878,15.50735497145731,19.204309255261034,14.379030728870006
1.476712328767123,15.717285789463878,15.54085928500854,19.208245656714542,14.39468960364888
1.495890410958904,15.717285789463878,15.574706293684844,19.212315210225217,14.410432251184798
1.5150684931506848,15.717285789463878,15.608899502705,19.216522419772282,14.42625911965011
1.5342465753424657,15.717285789463878,15.643442453140514,19.220871941685793,14.442170659614844
1.5534246575342465,15.717285789463878,15.67833872228234,19.22536858980006,14.458167324059488
1.5726027397260274,15.717285789463878,15.713591924011372,19.230017340781338,14.47424956838793
1.5917808219178082,15.717285789463878,15.749205709172662,19.234823339635767,14.490417850440405
1.6109589041095889,15.717285789463878,15.785183765953533,19.2397919054036,14.506672630506515
1.6301369863013697,15.717285789463878,15.82152982026552,19.244928537046068,14.522806535750473
1.6493150684931506,15.717285789463878,15.858247636130224,19.250238919531323,14.538276970067423
1.6684931506849314,15.717285789463878,15.895341016069121,19.255728930126327,14.5538301690117
1.6876712328767123,15.717285789463878,15.932211815741312,19.261404644901464,14.569466575362298
1.7068493150684931,15.717285789463878,15.968131210218106,19.267272345455275,14.585186634267048
1.7260273972602738,15.717285789463878,16.004418002205192,19.2733385258666,14.600990793255217
1.7452054794520546,15.717285789463878,16.041075949586933,19.279609899881898,14.616879502250326
1.7643835616438355,15.717285789463878,16.078108848684774,19.282714210536124,14.632853213582909
1.7835616438356163,15.717285789463878,16.115520534650436,19.282714210536124,14.648912382003394
1.8027397260273972,15.717285789463878,16.153314881863032,19.282714210536124,14.66505746469508
1.821917808219178,15.717285789463878,16.19103718237523,19.282714210536124,14.68090976782669
1.841095890410959,15.717285789463878,16.22852146026418,19.282714210536124,14.696133769308016
1.8602739726027395,15.717285789463878,16.26638914189844,19.282714210536124,14.711439217035977
1.8794520547945204,15.717285789463878,16.30464414888035,19.282714210536124,14.726826546736433
1.8986301369863012,15.717285789463878,16.343290442923927,19.282714210536124,14.742296196466317
1.917808219178082,15.717285789463878,16.382332026265118,19.282714210536124,14.75784860662609
1.936986301369863,15.717285789463878,16.420371258454598,19.282714210536124,14.773484219972309
1.9561643835616438,15.717285789463878,16.457912924700405,19.282714210536124,14.789203481630203
1.9753424657534246,15.717285789463878,16.494262803940202,19.282714210536124,14.80500683910637
1.9945205479452053,15.717285789463878,16.530984483855555,19.282714210536124,14.8208947423015
2.0136986301369864,15.717285789463878,16.566658907826138,19.282714210536124,14.836867643523187
2.032876712328767,15.717285789463878,16.60117060200908,19.282714210536124,14.8529259974988
2.0520547945205476,15.717285789463878,16.634963745930484,19.282714210536124,14.869070261388442
2.0712328767123287,15.717285789463878,16.668674469534405,19.282714210536124,14.885300894797968
2.0904109589041093,15.717285789463878,16.702729999505543,19.282714210536124,14.901618359792032
2.1095890410958904,15.717285789463878,16.737133862657288,19.282714210536124,14.918023120907296
2.128767123287671,15.717285789463878,16.770774004686512,19.282714210536124,14.934515645165613
2.147945205479452,15.717285789463878,16.804513632118457,19.282714210536124,14.951096402087334
2.1671232876712327,15.717285789463878,16.838598361557192,19.282714210536124,14.967021900823449
2.1863013698630134,15.717285789463878,16.87303172284001,19.282714210536124,14.982696401732131
2.2054794520547945,15.717285789463878,16.90764609179592,19.282714210536124,14.998454758995438
2.224657534246575,15.717285789463878,16.942121165540204,19.282714210536124,15.014297421232946
2.243835616438356,15.717285789463878,16.976948863721656,19.282714210536124,15.030224839464314
2.263013698630137,15.717285789463878,17.01077603776198,19.282714210536124,15.046237467122069
2.282191780821918,15.717285789463878,17.044442617421584,19.282714210536124,15.062335760064549
2.3013698630136985,15.717285789463878,17.078453551927,19.282714210536124,15.078520176588865
2.320547945205479,15.717285789463878,17.112812363473285,19.282714210536124,15.094791177443946
2.33972602739726,15.717285789463878,17.14752261028185,19.282714210536124,15.11114922584368
2.358904109589041,15.717285789463878,17.182587886968978,19.282714210536124,15.127594787480069
2.378082191780822,15.717285789463878,17.21801182491809,19.282714210536124,15.144128330536503
2.3972602739726026,15.717285789463878,17.252619373854397,19.282714210536124,15.160750325701093
2.4164383561643836,15.717285789463878,17.2851204449377,19.282714210536124,15.177461246180057
2.4356164383561643,15.717285789463878,17.317032250891184,19.282714210536124,15.194261567711205
2.454794520547945,15.717285789463878,17.347971406829927,19.282714210536124,15.211151768577468
2.473972602739726,15.717285789463878,17.37877835270196,19.282714210536124,15.22813232962054
2.4931506849315066,15.717285789463878,17.40827023597531,19.282714210536124,15.245203734254531
2.5123287671232877,15.717285789463878,17.438063773679264,19.282714210536124,15.26236646847976
2.5315068493150683,15.717285789463878,17.468162051252435,19.282714210536124,15.27962102089657
2.5506849315068494,15.717285789463878,17.49856818569251,19.282714210536124,15.296967882719255
2.56986301369863,15.717285789463878,17.529285325879027,19.282714210536124,15.314407547790026
2.5890410958904106,15.717285789463878,17.56031665289949,19.282714210536124,15.331940512593091
2.6082191780821917,15.717285789463878,17.591665380378803,19.282714210536124,15.349567276268772
2.6273972602739724,15.717285789463878,17.62333475481206,19.282714210536124,15.367288340627718
2.6465753424657534,15.717285789463878,17.6553280559008,19.282714210536124,15.385104210165204
2.665753424657534,15.717285789463878,17.687648596892586,19.282714210536124,15.403015392075465
2.6849315068493147,15.717285789463878,17.72029972492417,19.282714210536124,15.421022396266169
2.7041095890410958,15.717285789463878,17.752800073490036,19.282714210536124,15.438997206947446
2.7232876712328764,15.717285789463878,17.784261225344682,19.282714210536124,15.456155604912537
2.7424657534246575,15.717285789463878,17.81406297691978,19.282714210536124,15.47340579787084
2.761643835616438,15.717285789463878,17.84362345522909,19.282714210536124,15.490748276912525
2.780821917808219,15.717285789463878,17.871838509378602,19.282714210536124,15.508183535755046
2.8,15.717285789463878,17.89988580544399,19.282714210536124,15.525712070757166
2.8191780821917805,15.717285789463878,17.92606526097215,19.282714210536124,15.543334380933088
2.8383561643835615,15.717285789463878,17.950962751784306,19.282714210536124,15.561050967966688
2.857534246575342,15.717285789463878,17.976114903797466,19.282714210536124,15.578862336225772
2.8767123287671232,15.717285789463878,18.00152432178526,19.282714210536124,15.596768992776436
2.895890410958904,15.717285789463878,18.027193637163943,19.282714210536124,15.61477144739751
2.915068493150685,15.717285789463878,18.05312550826492,19.282714210536124,15.632870212595074
2.9342465753424656,15.717285789463878,18.07932262061003,19.282714210536124,15.65106580361704
2.953424657534246,15.717285789463878,18.105787687189693,19.282714210536124,15.66935873846782
2.9726027397260273,15.717285789463878,18.13252344874384,19.282714210536124,15.687749537923079
2.991780821917808,15.717285789463878,18.15953267404574,19.282714210536124,15.706238725544562
3.010958904109589,15.717285789463878,18.186818160188768,19.282714210536124,15.724826827694987
3.0301369863013696,15.717285789463878,18.214382732876043,19.282714210536124,15.743514373553039
3.0493150684931507,15.717285789463878,18.242229246713094,19.282714210536124,15.762301895128438
3.0684931506849313,15.717285789463878,18.270360585503433,19.282714210536124,15.781189927277083
3.087671232876712,15.717285789463878,18.29877966254725,19.282714210536124,15.800179007716261
3.106849315068493,15.717285789463878,18.32748942094311,19.282714210536124,15.819269677039998
3.1260273972602737,15.717285789463878,18.35649283389271,19.282714210536124,15.838462478734389
3.1452054794520548,15.717285789463878,18.38579290500882,19.282714210536124,15.857757959193128
3.1643835616438354,15.717285789463878,18.415392668626332,19.282714210536124,15.877156667733013
3.1835616438356165,15.717285789463878,18.44529519011649,19.282714210536124,15.89665915660964
3.202739726027397,15.717285789463878,18.47268749788672,19.282714210536124,15.916265981033067
3.2219178082191777,15.717285789463878,18.495783866840785,19.282714210536124,15.935213851721349
3.241095890410959,15.717285789463878,18.518818925550573,19.282714210536124,15.954017198858375
3.2602739726027394,15.717285789463878,18.542089595782848,19.282714210536124,15.97292114123314
3.2794520547945205,15.717285789463878,18.565234153763246,19.282714210536124,15.991926217015905
3.298630136986301,15.717285789463878,18.58561043309246,19.282714210536124,16.01103296725603
3.317808219178082,15.717285789463878,18.605492614022932,19.282714210536124,16.03024193589744
3.336986301369863,15.717285789463878,18.623608903214723,19.282714210536124,16.049553669794054
3.3561643835616435,15.717285789463878,18.641864699933887,19.282714210536124,16.068968718725415
3.3753424657534246,15.717285789463878,18.660307224028628,19.282714210536124,16.088487635412285
3.394520547945205,15.717285789463878,18.678938385419038,19.282714210536124,16.108110975532412
3.4136986301369863,15.717285789463878,18.695900095613098,19.282714210536124,16.12783929773634
3.432876712328767,15.717285789463878,18.712909986204313,19.282714210536124,16.147673163663303
3.4520547945205475,15.717285789463878,18.730093860559585,19.282714210536124,16.16761313795725
3.4712328767123286,15.717285789463878,18.747453498252383,19.282714210536124,16.187309288170198
3.4904109589041092,15.717285789463878,18.764990697058362,19.282714210536124,16.20689512804286
3.5095890410958903,15.717285789463878,18.78184530270348,19.282714210536124,16.22658574937833
3.528767123287671,15.717285789463878,18.797697066855623,19.282714210536124,16.246381712742547
3.547945205479452,15.717285789463878,18.813710969005022,19.282714210536124,16.266283581700417
3.5671232876712327,15.717285789463878,18.829888667562056,19.282714210536124,16.286291922831815
3.5863013698630133,15.717285789463878,18.845554785349744,19.282714210536124,16.306407305747772
3.6054794520547944,15.717285789463878,18.860287442615114,19.282714210536124,16.326630303106633
3.624657534246575,15.717285789463878,18.87517079121808,19.282714210536124,16.346961490630385
3.643835616438356,15.717285789463878,18.888996555133197,19.282714210536124,16.36740144712106
3.6630136986301367,15.717285789463878,18.902447569866997,19.282714210536124,16.387950754477185
3.682191780821918,15.717285789463878,18.91603616680106,19.282714210536124,16.407870394379138
3.7013698630136984,15.717285789463878,18.929763753179536,19.282714210536124,16.42759546728625
3.720547945205479,15.717285789463878,18.943631750640414,19.282714210536124,16.447426066533126
3.73972602739726,15.717285789463878,18.955780692029652,19.282714210536124,16.46661478399531
3.7589041095890408,15.717285789463878,18.967871020408523,19.282714210536124,16.48567378520722
3.778082191780822,15.717285789463878,18.980085013359414,19.282714210536124,16.504834749369895
3.7972602739726025,15.717285789463878,18.99242393577157,19.282714210536124,16.524098221970636
3.8164383561643835,15.717285789463878,19.00423599474666,19.282714210536124,16.543405181491103
3.835616438356164,15.717285789463878,19.01471715073538,19.282714210536124,16.56191923347773
3.854794520547945,15.717285789463878,19.025305512056242,19.282714210536124,16.57994487974384
3.873972602739726,15.717285789463878,19.034781783461046,19.282714210536124,16.598066960658457
3.8931506849315065,15.717285789463878,19.043876867466558,19.282714210536124,16.616061455442786
3.9123287671232876,15.717285789463878,19.0514507736305,19.282714210536124,16.633592393924705
3.931506849315068,15.717285789463878,19.059084695422783,19.282714210536124,16.6512171204387
3.9506849315068493,15.717285789463878,19.066796699930578,19.282714210536124,16.668936136737443
3.96986301369863,15.717285789463878,19.07458758581421,19.282714210536124,16.686749947257887
3.9890410958904106,15.717285789463878,19.08245815990301,19.282714210536124,16.704659059135658
4.008219178082191,15.717285789463878,19.090409237278877,19.282714210536124,16.722663982219498
4.027397260273973,15.717285789463878,19.098441641360683,19.282714210536124,16.740765229085756
4.046575342465753,15.717285789463878,19.104786299418514,19.282714210536124,16.75835266625632
4.065753424657534,15.717285789463878,19.11074327013039,19.282714210536124,16.775933394775173
4.084931506849315,15.717285789463878,19.11509236914147,19.282714210536124,16.793608177695734
4.104109589041095,15.717285789463878,19.119485952425514,19.282714210536124,16.81137751819571
4.123287671232877,15.717285789463878,19.12392447498494,19.282714210536124,16.829241922144732
4.142465753424657,15.717285789463878,19.1284083964761,19.282714210536124,16.847201898118733
4.161643835616438,15.717285789463878,19.132938181256886,19.282714210536124,16.865257957414492
4.180821917808219,15.717285789463878,19.135783570978848,19.282714210536124,16.883410614064143
4.2,15.717285789463878,19.13830049598509,19.282714210536124,16.90160593044331
4.219178082191781,15.717285789463878,19.14084316507734,19.282714210536124,16.91960546532762
4.238356164383561,15.717285789463878,19.14341184157611,19.282714210536124,16.937701295168246
4.257534246575342,15.717285789463878,19.146006791495246,19.282714210536124,16.955893935129534
4.276712328767123,15.717285789463878,19.148628283569494,19.282714210536124,16.974183903131877
4.295890410958904,15.717285789463878,19.15127658928231,19.282714210536124,16.992248070817006
4.315068493150685,15.717285789463878,19.153951982894014,19.282714210536124,17.009757922820004
4.3342465753424655,15.717285789463878,19.15665474147014,19.282714210536124,17.027361450045415
4.353424657534246,15.717285789463878,19.159385144910164,19.282714210536124,17.04505915364238
4.372602739726027,15.717285789463878,19.162143475976496,19.282714210536124,17.062851537441126
4.391780821917808,15.717285789463878,19.16493002032373,19.282714210536124,17.080739107967293
4.410958904109589,15.717285789463878,19.167745066528266,19.282714210536124,17.098722374456344
4.4301369863013695,15.717285789463878,19.170588906118148,19.282714210536124,17.116801848868093
4.44931506849315,15.717285789463878,19.173461833603316,19.282714210536124,17.13497804590128
4.468493150684931,15.717285789463878,19.176364146506042,19.282714210536124,17.1532514830082
4.487671232876712,15.717285789463878,19.179296145391795,19.282714210536124,17.171622680409445
4.506849315068493,15.717285789463878,19.182258133900323,19.282714210536124,17.190092161108694
4.526027397260274,15.717285789463878,19.185250418777134,19.282714210536124,17.208660450907654
4.545205479452054,15.717285789463878,19.188273309905245,19.282714210536124,17.22732807842097
4.564383561643836,15.717285789463878,19.19132712033727,19.282714210536124,17.245333128229337
4.583561643835616,15.717285789463878,19.19364923867168,19.282714210536124,17.26288940898798
4.602739726027397,15.717285789463878,19.194730508419756,19.282714210536124,17.27976611736953
4.621917808219178,15.717285789463878,19.19582283781455,19.282714210536124,17.296733113744992
4.641095890410958,15.717285789463878,19.196926339978432,19.282714210536124,17.313428547902397
4.66027397260274,15.717285789463878,19.19804112919081,19.282714210536124,17.32959169039597
4.67945205479452,15.717285789463878,19.199167320900006,19.282714210536124,17.34584130340726
4.698630136986301,15.717285789463878,19.200305031735184,19.282714210536124,17.362177849541272
4.717808219178082,15.717285789463878,19.201454379518427,19.282714210536124,17.37819438026864
4.736986301369862,15.717285789463878,19.20261548327697,19.282714210536124,17.393616696131804
4.756164383561644,15.717285789463878,19.203788463255485,19.282714210536124,17.409121519195402
4.7753424657534245,15.717285789463878,19.204973440928555,19.282714210536124,17.424709290861227
4.794520547945205,15.717285789463878,19.206170539013264,19.282714210536124,17.44038045489254
4.813698630136986,15.717285789463878,19.20737988148189,19.282714210536124,17.456135457426644
4.832876712328767,15.717285789463878,19.20860159357474,19.282714210536124,17.47197474698764
4.852054794520548,15.717285789463878,19.209835801813135,19.282714210536124,17.48789877449915
4.8712328767123285,15.717285789463878,19.2110826340125,19.282714210536124,17.503907993297176
4.890410958904109,15.717285789463878,19.212342219295607,19.282714210536124,17.520002859143002
4.90958904109589,15.717285789463878,19.213614688105945,19.282714210536124,17.53618383023619
4.928767123287671,15.717285789463878,19.214900172221245,19.282714210536124,17.552451367227587
4.947945205479452,15.717285789463878,19.216198804767085,19.282714210536124,17.568805933232447
4.967123287671233,15.717285789463878,19.217510720230724,19.282714210536124,17.58524799384364
4.986301369863013,15.717285789463878,19.218836054475,19.282714210536124,17.601778017144902
5.005479452054794,15.717285789463878,19.220174944752404,19.282714210536124,17.61839647372412
5.024657534246575,15.717285789463878,19.221527529719314,19.282714210536124,17.63510383668679
5.043835616438356,15.717285789463878,19.222893949450324,19.282714210536124,17.651900581669427
5.063013698630137,15.717285789463878,19.224274345452777,19.282714210536124,17.668787186853162
5.082191780821917,15.717285789463878,19.2256688606814,19.282714210536124,17.685764132977305
5.101369863013699,15.717285789463878,19.22707763955312,19.282714210536124,17.702831903353076
5.120547945205479,15.717285789463878,19.228500827962016,19.282714210536124,17.719990983877313
5.13972602739726,15.717285789463878,19.229938573294426,19.282714210536124,17.73724186304635
5.158904109589041,15.717285789463878,19.231391024444218,19.282714210536124,17.75402765685671
5.178082191780821,15.717285789463878,19.232858331828194,19.282714210536124,17.77048967088593
5.197260273972603,15.717285789463878,19.23434064740169,19.282714210536124,17.786959595945227
5.2164383561643834,15.717285789463878,19.235838124674295,19.282714210536124,17.802507673488396
5.235616438356164,15.717285789463878,19.237350918725753,19.282714210536124,17.818138931039133
5.254794520547945,15.717285789463878,19.23887918622202,19.282714210536124,17.833853813598655
5.273972602739725,15.717285789463878,19.2404230854315,19.282714210536124,17.84882348509825
5.293150684931507,15.717285789463878,19.24198277624142,19.282714210536124,17.86360891161365
5.3123287671232875,15.717285789463878,19.243558420174406,19.282714210536124,17.878473438061878
5.331506849315068,15.717285789463878,19.245150180405187,19.282714210536124,17.893417487616347
5.350684931506849,15.717285789463878,19.246758221777515,19.282714210536124,17.90739578213008
5.369863013698629,15.717285789463878,19.248382710821225,19.282714210536124,17.921279579638615
5.389041095890411,15.717285789463878,19.25002381576949,19.282714210536124,17.93427636508067
5.4082191780821915,15.717285789463878,19.25168170657623,19.282714210536124,17.947342681479736
5.427397260273972,15.717285789463878,19.25335655493371,19.282714210536124,17.96047890081657
5.446575342465753,15.717285789463878,19.25504853429036,19.282714210536124,17.97368539706196
5.465753424657534,15.717285789463878,19.256757819868678,19.282714210536124,17.9869625461874
5.484931506849315,15.717285789463878,19.258484588683423,19.282714210536124,18.000310726175748
5.504109589041096,15.717285789463878,19.260229019559915,19.282714210536124,18.013730317032053
5.523287671232876,15.717285789463878,19.26199129315259,19.282714210536124,18.027221700794314
5.542465753424657,15.717285789463878,19.263771591963668,19.282714210536124,18.040785261544382
5.561643835616438,15.717285789463878,19.26557010036208,19.282714210536124,18.054421385418916
5.580821917808219,15.717285789463878,19.267387004602558,19.282714210536124,18.068130460620306
5.6,15.717285789463878,19.269222492844914,19.282714210536124,18.081912877427804
5.61917808219178,15.717285789463878,19.27107675517353,19.282714210536124,18.095769028208586
5.638356164383561,15.717285789463878,19.272949983617053,19.282714210536124,18.10969930742895
5.657534246575342,15.717285789463878,19.27484237216827,19.282714210536124,18.123704111665525
5.676712328767123,15.717285789463878,19.276754116804195,19.282714210536124,18.137783839616553
5.695890410958904,15.717285789463878,19.278685415506374,19.282714210536124,18.151938892113282
5.715068493150684,15.717285789463878,19.280636468281397,19.282714210536124,18.16616967213134
5.734246575342466,15.717285789463878,19.282607477181582,19.282714210536124,18.18047658480221
5.7534246575342465,15.717285789463878,19.282714210536124,19.282714210536124,18.194860037424764
5.772602739726027,15.717285789463878,19.282714210536124,19.282714210536124,18.209320439476897
5.791780821917808,15.717285789463878,19.282714210536124,19.282714210536124,18.223858202627124
5.810958904109588,15.717285789463878,19.282714210536124,19.282714210536124,18.23847374074634
5.83013698630137,15.717285789463878,19.282714210536124,19.282714210536124,18.253167469919596
5.8493150684931505,15.717285789463878,19.282714210536124,19.282714210536124,18.26793980845791
5.868493150684931,15.717285789463878,19.282714210536124,19.282714210536124,18.282791176910244
5.887671232876712,15.717285789463878,19.282714210536124,19.282714210536124,18.2977219980754
5.906849315068492,15.717285789463878,19.282714210536124,19.282714210536124,18.312732697014138
5.926027397260274,15.717285789463878,19.282714210536124,19.282714210536124,18.327823701061188
5.945205479452055,15.717285789463878,19.282714210536124,19.282714210536124,18.342995439837477
5.964383561643835,15.717285789463878,19.282714210536124,19.282714210536124,18.358248345262353
5.983561643835616,15.717285789463878,19.282714210536124,19.282714210536124,18.373582851565864
6.0027397260273965,15.717285789463878,19.282714210536124,19.282714210536124,18.388999395301116
6.021917808219178,15.717285789463878,19.282714210536124,19.282714210536124,18.404498415356734
6.041095890410959,15.717285789463878,19.282714210536124,19.282714210536124,18.420080352969325
6.060273972602739,15.717285789463878,19.282714210536124,19.282714210536124,18.43574565173603
6.07945205479452,15.717285789463878,19.282714210536124,19.282714210536124,18.45141412907397
6.098630136986301,15.717285789463878,19.282714210536124,19.282714210536124,18.465626038876
6.117808219178082,15.717285789463878,19.282714210536124,19.282714210536124,18.478767132853722
6.136986301369863,15.717285789463878,19.282714210536124,19.282714210536124,18.49072435707229
6.156164383561643,15.717285789463878,19.282714210536124,19.282714210536124,18.5027455507429
6.175342465753424,15.717285789463878,19.282714210536124,19.282714210536124,18.51483105609306
6.1945205479452055,15.717285789463878,19.282714210536124,19.282714210536124,18.526981217181113
6.213698630136986,15.717285789463878,19.282714210536124,19.282714210536124,18.539196379906073
6.232876712328767,15.717285789463878,19.282714210536124,19.282714210536124,18.55147689201748
6.252054794520547,15.717285789463878,19.282714210536124,19.282714210536124,18.56361075108363
6.271232876712328,15.717285789463878,19.282714210536124,19.282714210536124,18.57474448317427
6.2904109589041095,15.717285789463878,19.282714210536124,19.282714210536124,18.585085531442832
6.30958904109589,15.717285789463878,19.282714210536124,19.282714210536124,18.595481902851542
6.328767123287671,15.717285789463878,19.282714210536124,19.282714210536124,18.605933893371372
6.347945205479451,15.717285789463878,19.282714210536124,19.282714210536124,18.615388924425265
6.367123287671233,15.717285789463878,19.282714210536124,19.282714210536124,18.624893463967748
6.3863013698630136,15.717285789463878,19.282714210536124,19.282714210536124,18.63444885144746
6.405479452054794,15.717285789463878,19.282714210536124,19.282714210536124,18.64405535889365
6.424657534246575,15.717285789463878,19.282714210536124,19.282714210536124,18.653713259790884
6.4438356164383555,15.717285789463878,19.282714210536124,19.282714210536124,18.66342282908682
6.463013698630137,15.717285789463878,19.282714210536124,19.282714210536124,18.673184343200067
6.482191780821918,15.717285789463878,19.282714210536124,19.282714210536124,18.68269417618809
6.501369863013698,15.717285789463878,19.282714210536124,19.282714210536124,18.691520382686484
6.520547945205479,15.717285789463878,19.282714210536124,19.282714210536124,18.700393808136624
6.5397260273972595,15.717285789463878,19.282714210536124,19.282714210536124,18.709314705153197
6.558904109589041,15.717285789463878,19.282714210536124,19.282714210536124,18.718283327702352
6.578082191780822,15.717285789463878,19.282714210536124,19.282714210536124,18.7272999311089
6.597260273972602,15.717285789463878,19.282714210536124,19.282714210536124,18.736364772063624
6.616438356164383,15.717285789463878,19.282714210536124,19.282714210536124,18.745478108630557
6.635616438356164,15.717285789463878,19.282714210536124,19.282714210536124,18.75464020025435
6.654794520547945,15.717285789463878,19.282714210536124,19.282714210536124,18.763851307767624
6.673972602739726,15.717285789463878,19.282714210536124,19.282714210536124,18.773111693398423
6.693150684931506,15.717285789463878,19.282714210536124,19.282714210536124,18.78159230530094
6.712328767123287,15.717285789463878,19.282714210536124,19.282714210536124,18.789882061428308
6.7315068493150685,15.717285789463878,19.282714210536124,19.282714210536124,18.798216166574107
6.750684931506849,15.717285789463878,19.282714210536124,19.282714210536124,18.806594857999276
6.76986301369863,15.717285789463878,19.282714210536124,19.282714210536124,18.815018374234082
6.78904109589041,15.717285789463878,19.282714210536124,19.282714210536124,18.82348695508489
6.808219178082191,15.717285789463878,19.282714210536124,19.282714210536124,18.832000841641
6.8273972602739725,15.717285789463878,19.282714210536124,19.282714210536124,18.84049388408003
6.846575342465753,15.717285789463878,19.282714210536124,19.282714210536124,18.848172580733095
6.865753424657534,15.717285789463878,19.282714210536124,19.282714210536124,18.85589235732315
6.884931506849314,15.717285789463878,19.282714210536124,19.282714210536124,18.863653433622012
6.904109589041095,15.717285789463878,19.282714210536124,19.282714210536124,18.87145603057727
6.923287671232877,15.717285789463878,19.282714210536124,19.282714210536124,18.879300370318536
6.942465753424657,15.717285789463878,19.282714210536124,19.282714210536124,18.886322449690322
6.961643835616438,15.717285789463878,19.282714210536124,19.282714210536124,18.893343564817602
6.9808219178082185,15.717285789463878,19.282714210536124,19.282714210536124,18.90040224191405
7.0,15.717285789463878,19.282714210536124,19.282714210536124,18.907498681930882
7.019178082191781,15.717285789463878,19.282714210536124,19.282714210536124,18.914633086894348
7.038356164383561,15.717285789463878,19.282714210536124,19.282714210536124,18.921805659911527
7.057534246575342,15.717285789463878,19.282714210536124,19.282714210536124,18.929016605176088
7.0767123287671225,15.717285789463878,19.282714210536124,19.282714210536124,18.936266127974108
7.095890410958904,15.717285789463878,19.282714210536124,19.282714210536124,18.94355443468991
7.115068493150685,15.717285789463878,19.282714210536124,19.282714210536124,18.950006076533562
7.134246575342465,15.717285789463878,19.282714210536124,19.282714210536124,18.95629891073175
7.153424657534246,15.717285789463878,19.282714210536124,19.282714210536124,18.962625410699523
7.172602739726027,15.717285789463878,19.282714210536124,19.282714210536124,18.96898575654398
7.191780821917808,15.717285789463878,19.282714210536124,19.282714210536124,18.97538012933576
7.210958904109589,15.717285789463878,19.282714210536124,19.282714210536124,18.981808711114187
7.230136986301369,15.717285789463878,19.282714210536124,19.282714210536124,18.98827168489249
7.24931506849315,15.717285789463878,19.282714210536124,19.282714210536124,18.994769234662982
7.2684931506849315,15.717285789463878,19.282714210536124,19.282714210536124,19.001250012963993
7.287671232876712,15.717285789463878,19.282714210536124,19.282714210536124,19.006716104134767
7.306849315068493,15.717285789463878,19.282714210536124,19.282714210536124,19.012211438117305
7.326027397260273,15.717285789463878,19.282714210536124,19.282714210536124,19.017736171356503
7.345205479452054,15.717285789463878,19.282714210536124,19.282714210536124,19.023290461134202
7.364383561643836,15.717285789463878,19.282714210536124,19.282714210536124,19.028782645813163
7.383561643835616,15.717285789463878,19.282714210536124,19.282714210536124,19.033507645683674
7.402739726027397,15.717285789463878,19.282714210536124,19.282714210536124,19.038257923632706
7.4219178082191775,15.717285789463878,19.282714210536124,19.282714210536124,19.043033614894384
7.441095890410958,15.717285789463878,19.282714210536124,19.282714210536124,19.04714933383744
7.46027397260274,15.717285789463878,19.282714210536124,19.282714210536124,19.05111916959864
7.47945205479452,15.717285789463878,19.282714210536124,19.282714210536124,19.055110243417584
7.498630136986301,15.717285789463878,19.282714210536124,19.282714210536124,19.05912266891486
7.5178082191780815,15.717285789463878,19.282714210536124,19.282714210536124,19.063156560318923
7.536986301369862,15.717285789463878,19.282714210536124,19.282714210536124,19.06721203246932
7.556164383561644,15.717285789463878,19.282714210536124,19.282714210536124,19.071289200819987
7.575342465753424,15.717285789463878,19.282714210536124,19.282714210536124,19.07538818144251
7.594520547945205,15.717285789463878,19.282714210536124,19.282714210536124,19.079509091029443
7.613698630136986,15.717285789463878,19.282714210536124,19.282714210536124,19.083652046897647
7.632876712328767,15.717285789463878,19.282714210536124,19.282714210536124,19.08781716699158
7.652054794520548,15.717285789463878,19.282714210536124,19.282714210536124,19.09200456988671
7.671232876712328,15.717285789463878,19.282714210536124,19.282714210536124,19.09621437479287
7.690410958904109,15.717285789463878,19.282714210536124,19.282714210536124,19.10014289932073
7.70958904109589,15.717285789463878,19.282714210536124,19.282714210536124,19.103376799987988
7.728767123287671,15.717285789463878,19.282714210536124,19.282714210536124,19.10662800156471
7.747945205479452,15.717285789463878,19.282714210536124,19.282714210536124,19.10989659660831
7.767123287671232,15.717285789463878,19.282714210536124,19.282714210536124,19.112239925440107
7.786301369863013,15.717285789463878,19.282714210536124,19.282714210536124,19.114522685877432
7.805479452054794,15.717285789463878,19.282714210536124,19.282714210536124,19.116817658759018
7.824657534246575,15.717285789463878,19.282714210536124,19.282714210536124,19.119124909419718
7.843835616438356,15.717285789463878,19.282714210536124,19.282714210536124,19.121444503543902
7.863013698630136,15.717285789463878,19.282714210536124,19.282714210536124,19.123776507167342
7.882191780821917,15.717285789463878,19.282714210536124,19.282714210536124,19.126120986679105
7.901369863013699,15.717285789463878,19.282714210536124,19.282714210536124,19.12847800882342
7.920547945205479,15.717285789463878,19.282714210536124,19.282714210536124,19.130847640701592
7.93972602739726,15.717285789463878,19.282714210536124,19.282714210536124,19.133229949773906
7.9589041095890405,15.717285789463878,19.282714210536124,19.282714210536124,19.134754955044503
7.978082191780821,15.717285789463878,19.282714210536124,19.282714210536124,19.136065905011865
7.997260273972603,15.717285789463878,19.282714210536124,19.282714210536124,19.137383868375448
8.016438356164382,15.717285789463878,19.282714210536124,19.282714210536124,19.138708882655916
8.035616438356165,15.717285789463878,19.282714210536124,19.282714210536124,19.14004098557468
8.054794520547945,15.717285789463878,19.282714210536124,19.282714210536124,19.141380215054944
8.073972602739726,15.717285789463878,19.282714210536124,19.282714210536124,19.142726609222805
8.093150684931507,15.717285789463878,19.282714210536124,19.282714210536124,19.144080206408322
8.112328767123287,15.717285789463878,19.282714210536124,19.282714210536124,19.14544104514661
8.131506849315068,15.717285789463878,19.282714210536124,19.282714210536124,19.146809164178965
8.150684931506849,15.717285789463878,19.282714210536124,19.282714210536124,19.148184602453913
8.16986301369863,15.717285789463878,19.282714210536124,19.282714210536124,19.14956739912837
8.18904109589041,15.717285789463878,19.282714210536124,19.282714210536124,19.15095759356872
8.20821917808219,15.717285789463878,19.282714210536124,19.282714210536124,19.152355225351968
8.227397260273973,15.717285789463878,19.282714210536124,19.282714210536124,19.153760334266842
8.246575342465754,15.717285789463878,19.282714210536124,19.282714210536124,19.155172960314932
8.265753424657534,15.717285789463878,19.282714210536124,19.282714210536124,19.156593143711834
8.284931506849315,15.717285789463878,19.282714210536124,19.282714210536124,19.15802092488829
8.304109589041095,15.717285789463878,19.282714210536124,19.282714210536124,19.15945634449135
8.323287671232876,15.717285789463878,19.282714210536124,19.282714210536124,19.1608994433855
8.342465753424657,15.717285789463878,19.282714210536124,19.282714210536124,19.162350262653863
8.361643835616437,15.717285789463878,19.282714210536124,19.282714210536124,19.163808843599348
8.380821917808218,15.717285789463878,19.282714210536124,19.282714210536124,19.16527522774582
8.4,15.717285789463878,19.282714210536124,19.282714210536124,19.1667494568393
8.419178082191781,15.717285789463878,19.282714210536124,19.282714210536124,19.168231572849145
8.438356164383562,15.717285789463878,19.282714210536124,19.282714210536124,19.169721617969227
8.457534246575342,15.717285789463878,19.282714210536124,19.282714210536124,19.171219634619167
8.476712328767123,15.717285789463878,19.282714210536124,19.282714210536124,19.17272566544552
8.495890410958904,15.717285789463878,19.282714210536124,19.282714210536124,19.174239753322986
8.515068493150684,15.717285789463878,19.282714210536124,19.282714210536124,19.17576194135565
8.534246575342465,15.717285789463878,19.282714210536124,19.282714210536124,19.177292272878187
8.553424657534245,15.717285789463878,19.282714210536124,19.282714210536124,19.178830791457116
8.572602739726026,15.717285789463878,19.282714210536124,19.282714210536124,19.180377540892025
8.591780821917808,15.717285789463878,19.282714210536124,19.282714210536124,19.181932565216826
8.610958904109589,15.717285789463878,19.282714210536124,19.282714210536124,19.183495908701005
8.63013698630137,15.717285789463878,19.282714210536124,19.282714210536124,19.185067615850883
8.64931506849315,15.717285789463878,19.282714210536124,19.282714210536124,19.186647731410883
8.668493150684931,15.717285789463878,19.282714210536124,19.282714210536124,19.18823630036481
8.687671232876712,15.717285789463878,19.282714210536124,19.282714210536124,19.18983336793711
8.706849315068492,15.717285789463878,19.282714210536124,19.282714210536124,19.1914389795942
8.726027397260273,15.717285789463878,19.282714210536124,19.282714210536124,19.193053181045713
8.745205479452054,15.717285789463878,19.282714210536124,19.282714210536124,19.193740779133016
8.764383561643836,15.717285789463878,19.282714210536124,19.282714210536124,19.194306816388707
8.783561643835617,15.717285789463878,19.282714210536124,19.282714210536124,19.19487588186335
8.802739726027397,15.717285789463878,19.282714210536124,19.282714210536124,19.195447991757504
8.821917808219178,15.717285789463878,19.282714210536124,19.282714210536124,19.196023162358365
8.841095890410958,15.717285789463878,19.282714210536124,19.282714210536124,19.19660141004029
8.860273972602739,15.717285789463878,19.282714210536124,19.282714210536124,19.197182751265217
8.87945205479452,15.717285789463878,19.282714210536124,19.282714210536124,19.197767202583172
8.8986301369863,15.717285789463878,19.282714210536124,19.282714210536124,19.198354780632705
8.917808219178081,15.717285789463878,19.282714210536124,19.282714210536124,19.198945502141385
8.936986301369862,15.717285789463878,19.282714210536124,19.282714210536124,19.199539383926275
8.956164383561644,15.717285789463878,19.282714210536124,19.282714210536124,19.200136442894404
8.975342465753425,15.717285789463878,19.282714210536124,19.282714210536124,19.20073669604325
8.994520547945205,15.717285789463878,19.282714210536124,19.282714210536124,19.20134016046123
9.013698630136986,15.717285789463878,19.282714210536124,19.282714210536124,19.201946853328167
9.032876712328767,15.717285789463878,19.282714210536124,19.282714210536124,19.202556791915818
9.052054794520547,15.717285789463878,19.282714210536124,19.282714210536124,19.20316999358832
9.071232876712328,15.717285789463878,19.282714210536124,19.282714210536124,19.20378647580272
9.090410958904108,15.717285789463878,19.282714210536124,19.282714210536124,19.204406256109444
9.109589041095889,15.717285789463878,19.282714210536124,19.282714210536124,19.205029352152824
9.128767123287671,15.717285789463878,19.282714210536124,19.282714210536124,19.205655781671577
9.147945205479452,15.717285789463878,19.282714210536124,19.282714210536124,19.206285562499325
9.167123287671233,15.717285789463878,19.282714210536124,19.282714210536124,19.20691871256509
9.186301369863013,15.717285789463878,19.282714210536124,19.282714210536124,19.207555249893826
9.205479452054794,15.717285789463878,19.282714210536124,19.282714210536124,19.2081951926069
9.224657534246575,15.717285789463878,19.282714210536124,19.282714210536124,19.208838558922643
9.243835616438355,15.717285789463878,19.282714210536124,19.282714210536124,19.209485367156837
9.263013698630136,15.717285789463878,19.282714210536124,19.282714210536124,19.210135635723258
9.282191780821917,15.717285789463878,19.282714210536124,19.282714210536124,19.210789383134195
9.301369863013699,15.717285789463878,19.282714210536124,19.282714210536124,19.21144662800097
9.32054794520548,15.717285789463878,19.282714210536124,19.282714210536124,19.21210738903448
9.33972602739726,15.717285789463878,19.282714210536124,19.282714210536124,19.21277168504571
9.35890410958904,15.717285789463878,19.282714210536124,19.282714210536124,19.21343953494629
9.378082191780821,15.717285789463878,19.282714210536124,19.282714210536124,19.21411095774903
9.397260273972602,15.717285789463878,19.282714210536124,19.282714210536124,19.214785972568443
9.416438356164383,15.717285789463878,19.282714210536124,19.282714210536124,19.215464598621313
9.435616438356163,15.717285789463878,19.282714210536124,19.282714210536124,19.216146855227223
9.454794520547944,15.717285789463878,19.282714210536124,19.282714210536124,19.21683276180912
9.473972602739725,15.717285789463878,19.282714210536124,19.282714210536124,19.21752233789385
9.493150684931507,15.717285789463878,19.282714210536124,19.282714210536124,19.218215603112743
9.512328767123288,15.717285789463878,19.282714210536124,19.282714210536124,19.218912577202133
9.531506849315068,15.717285789463878,19.282714210536124,19.282714210536124,19.21961328000396
9.550684931506849,15.717285789463878,19.282714210536124,19.282714210536124,19.22031773146629
9.56986301369863,15.717285789463878,19.282714210536124,19.282714210536124,19.221025951643945
9.58904109589041,15.717285789463878,19.282714210536124,19.282714210536124,19.221737960699006
9.60821917808219,15.717285789463878,19.282714210536124,19.282714210536124,19.22245377890143
9.627397260273971,15.717285789463878,19.282714210536124,19.282714210536124,19.223173426629614
9.646575342465752,15.717285789463878,19.282714210536124,19.282714210536124,19.223896924370976
9.665753424657535,15.717285789463878,19.282714210536124,19.282714210536124,19.22462429272255
9.684931506849315,15.717285789463878,19.282714210536124,19.282714210536124,19.225355552391537
9.704109589041096,15.717285789463878,19.282714210536124,19.282714210536124,19.226090724195938
9.723287671232876,15.717285789463878,19.282714210536124,19.282714210536124,19.22682982906513
9.742465753424657,15.717285789463878,19.282714210536124,19.282714210536124,19.22757288804044
9.761643835616438,15.717285789463878,19.282714210536124,19.282714210536124,19.22831992227578
9.780821917808218,15.717285789463878,19.282714210536124,19.282714210536124,19.229070953038224
9.799999999999999,15.717285789463878,19.282714210536124,19.282714210536124,19.22982600170863
9.81917808219178,15.717285789463878,19.282714210536124,19.282714210536124,19.230585089782227
9.83835616438356,15.717285789463878,19.282714210536124,19.282714210536124,19.231348238869256
9.857534246575343,15.717285789463878,19.282714210536124,19.282714210536124,19.23211547069556
9.876712328767123,15.717285789463878,19.282714210536124,19.282714210536124,19.232886807103213
9.895890410958904,15.717285789463878,19.282714210536124,19.282714210536124,19.233662270051145
9.915068493150685,15.717285789463878,19.282714210536124,19.282714210536124,19.234441881615755
9.934246575342465,15.717285789463878,19.282714210536124,19.282714210536124,19.235225663991564
9.953424657534246,15.717285789463878,19.282714210536124,19.282714210536124,19.23601363949181
9.972602739726026,15.717285789463878,19.282714210536124,19.282714210536124,19.236805830549116
9.991780821917807,15.717285789463878,19.282714210536124,19.282714210536124,19.237602259716112


==> data/gpu_allocation_w10.csv <==
year,ran,llm_10x,llm_3x,llm_article
0.0,15.593209189081016,68.05323463051855,68.05323463051855,68.05323463051855
0.01917808219178082,15.64782749111016,68.6904591069732,70.14933478297326,68.3848894403073
0.03835616438356164,15.702637104554448,69.32869420234394,72.26836687475326,68.7183249044935
0.057534246575342465,15.757638699519976,69.9671737260001,74.38317531365063,69.05213397108301
0.07671232876712328,15.812832948460033,70.61221153086075,76.46305571219094,69.3826505790915
0.0958904109589041,15.868220526183304,71.26180665120985,78.53866660009432,69.71494302856837
0.11506849315068493,15.923802109862116,71.89967855893575,80.57898651080721,70.04902084671973
0.13424657534246576,15.979578379040742,72.54086733141352,82.6282629783131,70.3848936118146
0.15342465753424656,16.03555001564368,73.1853818110449,84.71461960282336,70.72257095345813
0.17260273972602738,16.091717703984017,73.82459891400751,86.77744507949221,71.06081480739351
0.1917808219178082,16.148082130771762,74.45423885917205,88.8040084967941,71.39261231448786
0.21095890410958903,16.204643985122278,75.08278338520498,90.8441612432973,71.7227019210637
0.23013698630136986,16.26140395856469,75.70954807351953,92.87643327558159,72.05456769373296
0.24931506849315066,16.31836274505033,76.33475443767827,94.93191687462789,72.3882191705771
0.2684931506849315,16.37552104096125,76.96088418687835,97.05324988203645,72.72366594083063
0.2876712328767123,16.4328795451187,77.58356977858143,99.13645201811362,73.05459597685662
0.3068493150684931,16.490438958791692,78.208299783127,101.14901224432201,73.38550044404171
0.32602739726027397,16.548199985705583,78.82714347402262,103.13424763140804,73.71335178263307
0.34520547945205476,16.606163332050667,79.43365396531709,105.17839845982823,74.03682669633183
0.3643835616438356,16.664329706490786,80.0418948877787,107.22776349214891,74.36166121711297
0.3835616438356164,16.722699820172053,80.64884404120394,109.26990819218479,74.68357733271743
0.4027397260273972,16.781274386731482,81.26208490790835,111.28539486370136,75.00546258700551
0.42191780821917807,16.84005412230575,81.8816821348093,113.20608188213059,75.32908563422332
0.44109589041095887,16.89903974553995,82.50056234351244,115.02785481257284,75.64906698887542
0.4602739726027397,16.958231977596377,83.12123066209593,116.79232656183264,75.96972692409673
0.4794520547945205,17.017631542163322,83.74833683640175,118.49429121981404,76.29211969416994
0.4986301369863013,17.077239165463947,84.37111176633665,120.1625090776023,76.61026660435448
0.5178082191780822,17.13705557626516,84.98347361358086,121.74495270376113,76.92964165411098
0.536986301369863,17.19708150588651,85.58792516585183,123.23363273743325,77.25074413371746
0.5561643835616438,17.257317688209127,86.19189205318509,124.65416821663558,77.57014751149629
0.5753424657534246,17.31776485968475,86.79133006491367,126.03031648571557,77.88820067962806
0.5945205479452055,17.378423759344628,87.38655425288701,127.38447502084058,78.20160561577529
0.6136986301369862,17.439295128808652,87.98798829572236,128.62877881165963,78.51031624837881
0.6328767123287671,17.500379712294368,88.59321408650688,129.8397367854484,78.82047316066678
0.6520547945205479,17.5616782566261,89.19549270974338,130.9769977301588,79.1319617414109
0.6712328767123287,17.62319151124406,89.79233116438107,132.07728125528396,79.43897679797772
0.6904109589041095,17.68492022821354,90.39260274707748,133.12635571869816,79.74765853848679
0.7095890410958904,17.746865162234062,90.99015002245105,134.18614487530218,80.0580159642153
0.7287671232876712,17.809027070648675,91.58373673384642,135.18421391801706,80.37005812489285
0.747945205479452,17.87140671345312,92.18199419101099,136.14637592600866,80.6837941189617
0.7671232876712328,17.934004853305215,92.78651485566868,137.0990718777965,80.9992330938385
0.7863013698630137,17.996822255534124,93.39736329471843,138.02836250960289,81.31299823208454
0.8054794520547944,18.05985968814972,94.0146047372413,138.96927187133005,81.62539359993218
0.8246575342465753,18.123117921851993,94.6383050812795,139.89079696077866,81.93948639230146
0.8438356164383561,18.18659773004046,95.26853090068512,140.7954842061074,82.2552857817809
0.8630136986301369,18.25029988882363,95.90056010804713,141.62495197976992,82.57280099035202
0.8821917808219177,18.31422517702846,96.51741586414413,142.4246345455027,82.8866004395534
0.9013698630136986,18.378374376209937,97.13062406668466,143.1942318665672,83.2005042921347
0.9205479452054794,18.44274827066057,97.74172376005377,143.99145176233813,83.50958708683883
0.9397260273972602,18.507347647420026,98.33725792271441,144.76655409617246,83.81462158773654
0.958904109589041,18.572173296284724,98.92345493920617,145.50518039690283,84.11537599171739
0.9780821917808219,18.637226009817514,99.50073883654638,146.2592050912309,84.41731918889509
0.9972602739726026,18.702506583357337,100.08395707844942,147.0021069119179,84.72091069409844
1.0164383561643835,18.76801581502898,100.66808243061443,147.77178699050145,85.02011683377535
1.0356164383561643,18.833754505752815,101.25078279264612,148.56915689975128,85.3184148132001
1.0547945205479452,18.89972345925459,101.8396199316611,149.38488264074334,85.61406780648325
1.073972602739726,18.96592348207528,102.43465723589348,150.20104862643984,85.91133884249636
1.0931506849315067,19.032355383580903,103.03595874410465,151.0465090064877,86.21023670483048
1.1123287671232875,19.09901997597247,103.64358915224477,151.89781989383712,86.5107702245136
1.1315068493150684,19.16591807429586,104.25299641985876,152.71911825012484,86.81294828026583
1.1506849315068493,19.23305049645183,104.84443931574722,153.56089362438001,87.11129702025458
1.16986301369863,19.30041806320599,105.43413719402542,154.36067773597483,87.41032187413799
1.189041095890411,19.36802159819885,106.03005585655183,155.10849743849104,87.70745864111004
1.2082191780821918,19.43586192795587,106.6300672061993,155.85417031111106,88.00329870360352
1.2273972602739724,19.50393988189759,107.22529734414309,156.534308846082,88.30076165948115
1.2465753424657533,19.57225629234976,107.81525480596304,157.18843429266724,88.5967038164817
1.2657534246575342,19.640811994553506,108.39376040972267,157.83489890955687,88.8909846169214
1.284931506849315,19.70960782667557,108.9543640820883,158.50506655184859,89.18682708863292
1.3041095890410959,19.778644629818512,109.51205621295556,159.17876690705958,89.47790982077916
1.3232876712328767,19.847923248031048,110.05370088400329,159.8205940666275,89.77059357273943
1.3424657534246573,19.917444528318327,110.59081506968202,160.4469029310409,90.06488706305029
1.3616438356164382,19.987209320652305,111.11953984502716,161.0633382905127,90.36079905742838
1.380821917808219,20.057218477982122,111.63296990150465,161.65945560261957,90.6583383690244
1.4,20.12747285624456,112.13610312364484,162.23110136635088,90.95751385867896
1.4191780821917808,20.19797331437447,112.63536237000757,162.79535823344546,91.2583344351796
1.4383561643835616,20.268720714315318,113.13998124146578,163.3663027804748,91.56080905551919
1.4575342465753425,20.339715921029665,113.63775086783146,163.95852838025942,91.86494672515558
1.476712328767123,20.4109598025098,114.11847146701996,164.572761776764,92.17075649827297
1.495890410958904,20.48245322978831,114.60274961409574,165.20975432082284,92.47824747804457
1.5150684931506848,20.55419707694877,115.09224820719616,165.86135995518714,92.78742881689635
1.5342465753424657,20.62619222113637,115.57483281045262,166.5031810649675,93.0983097167727
1.5534246575342465,20.698439542568714,116.0575100046123,167.16871730876576,93.41089942940313
1.5726027397260274,20.770939924546507,116.520513417205,167.85877789364986,93.71899260312428
1.5917808219178082,20.843694253464413,116.9675971269465,168.57419942338979,94.02857011861957
1.6109589041095889,20.91670341882186,117.39783968821229,169.3050673135022,94.33337626234064
1.6301369863013697,20.98996831323393,117.83277960252379,170.03097177901358,94.63968583598405
1.6493150684931506,21.063489832442254,118.27246595535969,170.78347369878617,94.94267917815344
1.6684931506849314,21.13726887532598,118.71372201871038,171.5580184988861,95.24569192698077
1.6876712328767123,21.211306343912774,119.14819965452277,172.28464415919325,95.55037539234648
1.7068493150684931,21.285603143389803,119.5679361797135,173.02416295848667,95.85074581378635
1.7260273972602738,21.360160182114853,119.96938379935528,173.75807433857236,96.1403714476094
1.7452054794520546,21.434978371627416,120.3506745810343,174.51889629959646,96.42682800896327
1.7643835616438355,21.51005862665982,120.73100793392946,175.3075464189559,96.70754099591525
1.7835616438356163,21.58540186514842,121.11555307666887,176.1249733374529,96.98737986372102
1.8027397260273972,21.661009008244832,121.49270807791292,176.95257813307407,97.26877113523926
1.821917808219178,21.736880980327193,121.86105844101192,177.72523844817317,97.55172330932783
1.841095890410959,21.813018709011452,122.23350683885076,178.48503519083042,97.83624493099089
1.8602739726027395,21.889423125162708,122.61009634502587,179.2185563929886,98.12234459162808
1.8794520547945204,21.96609516290662,122.97467155748451,179.96778760664432,98.41003092928506
1.8986301369863012,22.043035759640787,123.32086365838946,180.7245874969228,98.69931262890557
1.917808219178082,22.12024585604624,123.65445008956924,181.3931484181063,98.98464320367945
1.936986301369863,22.197726396098922,123.9853718992235,181.9814658349386,99.2703570226245
1.9561643835616438,22.275478327081252,124.30882478858562,182.5393827345814,99.5576565645189
1.9753424657534246,22.353502599593686,124.61928735122378,183.11839886355895,99.84655051309073
1.9945205479452053,22.43180016756634,124.92744538579784,183.71923572217224,100.13704759922642
2.0136986301369864,22.510371988270673,125.23912973302183,184.34263924339643,100.42915660122556
2.032876712328767,22.58921902233116,125.54396438770365,184.98938061943204,100.72063801912037
2.0520547945205476,22.668342233737064,125.8489371864787,185.61944850289515,101.00956433545092
2.0712328767123287,22.74774258985422,126.14532886259775,186.22452365194164,101.30009626422435
2.0904109589041093,22.827421061436834,126.44513293181933,186.760213625191,101.59200706328734
2.1095890410958904,22.907378622639378,126.7483856311961,187.18121567149876,101.87919437864825
2.128767123287671,22.9876162510285,127.05512357309897,187.533937444509,102.16797956469645
2.147945205479452,23.068134927594965,127.34475069947092,187.86184207839761,102.4583713850867
2.1671232876712327,23.148935636765636,127.61523942610889,188.18352549876033,102.74879959284365
2.1863013698630134,23.23001936641556,127.87314140848346,188.51846109462443,103.03563109674195
2.2054794520547945,23.311387107879984,128.13108125607738,188.86282189679358,103.32172331022267
2.224657534246575,23.393039855966506,128.39206224018858,189.12825349355504,103.60524031453964
2.243835616438356,23.474978608967255,128.65393994528577,189.3368126544176,103.886428929335
2.263013698630137,23.557204368671044,128.89820397100712,189.52960905544234,104.16049486349606
2.282191780821918,23.639718140375674,129.14019292299844,189.71512555820132,104.43609544106614
2.3013698630136985,23.7225209329002,129.37788357362442,189.87806800082623,104.71042430967576
2.320547945205479,23.805613758597236,129.61842947261712,190.03851418502853,104.97512674760429
2.33972602739726,23.88899763336541,129.86186130990583,190.1013142146929,105.23451694410072
2.358904109589041,23.9726735766617,130.10821009453088,190.1057565088259,105.48995118937826
2.378082191780822,24.056642611513944,130.3529525671555,190.07609818689602,105.7451636570022
2.3972602739726026,24.140905764533333,130.59236390273986,190.04797901839214,105.99708184760738
2.4164383561643836,24.225464065926978,130.8179449210906,190.02145997161784,106.24629299936372
2.4356164383561643,24.310318549510477,131.03906666092124,189.99660410837245,106.49075538918255
2.454794520547945,24.395470252720596,131.26289358114704,189.97347665487447,106.73395652035586
2.473972602739726,24.48092021662791,131.48606338479297,189.93895102961656,106.97615673754531
2.4931506849315066,24.566669485949554,131.70337529637453,189.8762271873837,107.21186593367722
2.5123287671232877,24.652719109061984,131.92336198859314,189.81397960301425,107.44649868325037
2.5315068493150683,24.739070138013826,132.14605240346805,189.75223348614028,107.6824705090013
2.5506849315068494,24.82572362853869,132.3714757845949,189.6910149310048,107.91287312036518
2.56986301369863,24.91268064006812,132.58982155664393,189.6303509464956,108.13810045288244
2.5890410958904106,24.999942235744502,132.808874255523,189.57026948719644,108.36396643711136
2.6082191780821917,25.087509482434122,133.03063194361712,189.51079948548795,108.58544845621537
2.6273972602739724,25.17538345074015,133.25512391537515,189.45197088473557,108.80253278993948
2.6465753424657534,25.26356521501578,133.48237977057912,189.3938146736,109.02010117472553
2.665753424657534,25.35205585337732,133.70412530659056,189.3363629215089,109.23892369054882
2.6849315068493147,25.44085644771739,133.92406891803265,189.27964881532858,109.4590073626743
2.7041095890410958,25.529968083718185,134.14384177389334,189.223706697277,109.68035925505761
2.7232876712328764,25.619391850864677,134.34879095451782,189.16857210411905,109.90298647055546
2.7424657534246575,25.70912884245801,134.53784613878594,189.11428180768831,110.12689615113806
2.761643835616438,25.799180155628804,134.7177409753583,189.06087385678015,110.35007227452239
2.780821917808219,25.889546891350598,134.88912232496253,189.00838762046166,110.56939679914917
2.8,25.980230154453345,135.0627529473347,188.95686383284777,110.78406913506466
2.8191780821917805,26.07123105363683,135.23865758736116,188.90634463939173,110.9999848181844
2.8383561643835615,26.16255070148432,135.4168612491179,188.83744929851568,111.21187522374282
2.857534246575342,26.254190214476125,135.5963477185647,188.74580978552387,111.41428269269053
2.8767123287671232,26.346150713003198,135.76629121953295,188.6538492869968,111.61329167583335
2.895890410958904,26.43843332138094,135.93847862221332,188.56156667861904,111.80194537083324
2.915068493150685,26.531039167862872,136.11293464925555,188.4689608321371,111.99129504110347
2.9342465753424656,26.62396938465443,136.28968428238585,188.3760306153456,112.18146080444922
2.953424657534246,26.717225107926836,136.46875276507902,188.28277489207315,112.36630214236335
2.9726027397260273,26.810807477830995,136.65016560525711,188.189192522169,112.55177428798808
2.991780821917808,26.904717638511382,136.83242656067952,188.09528236148861,112.73257929090558
3.010958904109589,26.998956738120082,137.00676531366048,188.00104326187994,112.91445855056156
3.0301369863013696,27.093525928830818,137.1748095000032,187.90647407116916,113.09741818878044
3.0493150684931507,27.188426366853005,137.32782476272655,187.811573633147,113.28146436145003
3.0684931506849313,27.283659212445926,137.48293248250036,187.7163407875541,113.46660325870819
3.087671232876712,27.379225629932915,137.6401559089619,187.62077437006707,113.65284110513096
3.106849315068493,27.475126787715556,137.7923461971998,187.52487321228446,113.84018415992131
3.1260273972602737,27.571363858288002,137.94196468505442,187.42863614171196,114.02503001062425
3.1452054794520548,27.667938018251302,138.09365271406352,187.33206198174872,114.20504373370511
3.1643835616438354,27.764850448327767,138.24743334090024,187.23514955167224,114.3825479106918
3.1835616438356165,27.862102333375436,138.40332986468562,187.13789766662458,114.561114105914
3.202739726027397,27.959694862402557,138.5613658294913,187.04030513759744,114.73799585824075
3.2219178082191777,28.057629228582083,138.7215650268687,186.94237077141793,114.89640043520365
3.241095890410959,28.155906629266322,138.8839514984032,186.84409337073367,115.05131716810943
3.2602739726027394,28.25452826600153,139.04854953829545,186.74547173399847,115.20022936440853
3.2794520547945205,28.353495344542633,139.21538369596834,186.64650465545736,115.34428978291292
3.298630136986301,28.45280907486792,139.38447877870126,186.5471909251321,115.48924139645221
3.317808219178082,28.552470671193902,139.5518701530144,186.44752932880613,115.63508939484143
3.336986301369863,28.652481351990097,139.71383712742943,186.34751864800992,115.78183899713842
3.3561643835616435,28.752842339993986,139.87802601271864,186.24715766000602,115.92949545180582
3.3753424657534246,28.853554862225906,140.0444615153482,186.14644513777407,116.07806403687363
3.394520547945205,28.954620150004068,140.21316860142664,186.04537984999592,116.22343466125923
3.4136986301369863,29.05603943895964,140.38417249938496,185.94396056104034,116.36478843783009
3.432876712328767,29.15781396905183,140.5574987026837,185.84218603094817,116.49151823006518
3.4520547945205475,29.259944984583026,140.73317297254872,185.74005501541697,116.61276690717995
3.4712328767123286,29.362433734214072,140.91122134073441,185.63756626578592,116.72708616399532
3.4904109589041092,29.46528147097944,141.09167011231528,185.53471852902055,116.84215074935953
3.5095890410958903,29.56848945230267,141.2697921150582,185.43151054769731,116.95796511911414
3.528767123287671,29.67205894001161,141.44443376317824,185.3279410599884,117.07453375457932
3.547945205479452,29.775991200353957,141.62145566126864,185.22400879964601,117.19186116269645
3.5671232876712327,29.88028750401266,141.80088423586835,185.11971249598736,117.30995187617043
3.5863013698630133,29.98494912612151,141.98274619110447,185.01505087387847,117.42881045361398
3.6054794520547944,30.0899773462807,142.15255036475773,184.9100226537193,117.54444513505521
3.624657534246575,30.195373448572475,142.31360151981428,184.80462655142753,117.65808400215188
3.643835616438356,30.301138721576805,142.47690638601347,184.6988612784232,117.76639261989601
3.6630136986301367,30.40727445838723,142.6424901392846,184.59272554161277,117.87479810693797
3.682191780821918,30.51378195662655,142.81037822050652,184.48621804337344,117.98392291558642
3.7013698630136984,30.620662518462765,142.98059633824323,184.37933748153725,118.09377138227258
3.720547945205479,30.727917450624968,143.14456083525667,184.27208254937503,118.20434786833688
3.73972602739726,30.83554806441933,143.30757603145875,184.16445193558064,118.31565676016817
3.7589041095890408,30.94355567574517,143.47146154001342,184.05644432425484,118.42770246934357
3.778082191780822,31.051941605110954,143.62607054746576,183.94805839488905,118.5404894327698
3.7972602739726025,31.160707177650504,143.78288925574924,183.83929282234948,118.65402211282402
3.8164383561643835,31.26985372313919,143.93620116370317,183.7301462768608,118.76029487621933
3.835616438356164,31.379382576010194,144.0736161366551,183.6206174239898,118.86235205810755
3.854794520547945,31.489295075370798,144.21307976740678,183.5107049246292,118.96510170095878
3.873972602739726,31.599592565018778,144.35461526309507,183.40040743498122,119.06854802237947
3.8931506849315065,31.71027639345883,144.4982460761187,183.28972360654117,119.1726952643364
3.9123287671232876,31.821347913919062,144.62674639120638,183.17865208608094,119.27375036427821
3.931506849315068,31.932808484367516,144.74036005388132,183.0671915156325,119.37246707115226
3.9506849315068493,32.04465946752879,144.8396972514423,182.9553405324712,119.47186102701474
3.96986301369863,32.15690223090068,144.94071484691057,182.84309776909933,119.57193637740411
3.9890410958904106,32.26953814677097,145.04343235502543,182.73046185322903,119.6646527131518
4.008219178082191,32.38256859223409,145.14703499469124,182.61743140776593,119.74617508136743
4.027397260273973,32.49599494920803,145.24252370797618,182.504005050792,119.82175382075712
4.046575342465753,32.609818604451256,145.3396712553463,182.39018139554875,119.89174106310574
4.065753424657534,32.724040949579596,145.43849699332546,182.2759590504204,119.96226086313462
4.084931506849315,32.83866338108329,145.53225126624835,182.16133661891672,120.02441577706689
4.104109589041095,32.953687300344086,145.62359447154563,182.0463126996559,120.08283551635651
4.123287671232877,33.06911411365232,145.7165716374464,181.93088588634768,120.14172957644331
4.142465753424657,33.184945232224145,145.81120192745556,181.81505476777588,120.2011010615548
4.161643835616438,33.301182072218786,145.90750470967404,181.6988179277812,120.26095309451065
4.180821917808219,33.41782605475586,146.00549955892134,181.58217394524414,120.3212888168292
4.2,33.53487860593271,146.10520625888032,181.46512139406727,120.38211138883413
4.219178082191781,33.652341156841864,146.20439714637013,181.34765884315814,120.44342398976212
4.238356164383561,33.770215143588565,146.28496196423436,181.22978485641144,120.50522981787145
4.257534246575342,33.88850200730826,146.36589504246214,181.11149799269174,120.56408390995078
4.276712328767123,34.00720319418432,146.44838387155283,180.9927968058157,120.6206157906728
4.295890410958904,34.126320155465585,146.53244691406988,180.8736798445344,120.67761914838874
4.315068493150685,34.24585434748424,146.61810283034984,180.75414565251577,120.7350970975277
4.3342465753424655,34.36580723167352,146.7053704805569,180.6341927683265,120.79305277125452
4.353424657534246,34.486180274585635,146.7942689267578,180.51381972541435,120.85148932157716
4.372602739726027,34.606974947909706,146.8848174350187,180.3930250520903,120.91040991945502
4.391780821917808,34.7281927284897,146.97703547752337,180.2718072715103,120.96981775490733
4.410958904109589,34.84983509834255,147.06162691067004,180.15016490165743,121.02971603712255
4.4301369863013695,34.97190354467623,147.14412022277426,180.02809645532375,121.0901079945684
4.44931506849315,35.094399559907956,147.22820873387903,179.90560044009203,121.14778178745958
4.468493150684931,35.21732464168245,147.3085321124651,179.78267535831753,121.2016573992258
4.487671232876712,35.34068029289023,147.38316521365743,179.65931970710977,121.24378795713389
4.506849315068493,35.464468021685924,147.4593225887271,179.53553197831408,121.28632250020235
4.526027397260274,35.58868934150685,147.53702249373333,179.41131065849316,121.32926381525063
4.545205479452054,35.71334577109139,147.61628338080075,179.28665422890862,121.37261470619825
4.564383561643836,35.83843883449766,147.69712390015766,179.16156116550232,121.41637799416436
4.583561643835616,35.963970061122026,147.77956290219475,179.03602993887796,121.46051159593911
4.602739726027397,36.089940985717895,147.8533745369995,178.9100590142821,121.49876295868502
4.621917808219178,36.21635314841449,147.92597246145388,178.78364685158553,121.53740309652395
4.641095890410958,36.34320809473557,148.00009304452522,178.6567919052644,121.57643473431938
4.66027397260274,36.47050737561845,148.07575459300776,178.52949262438156,121.61586061377152
4.67945205479452,36.5982525474329,148.15297561051534,178.4017474525671,121.65568349351517
4.698630136986301,36.726445172000155,148.2317747995288,178.27355482799985,121.69590614921866
4.717808219178082,36.855086816612086,148.31217106346315,178.14491318338793,121.73653137368267
4.736986301369862,36.98417905405027,148.39418350875673,178.01582094594974,121.77756197693985
4.756164383561644,37.113723462605286,148.4778314469818,177.88627653739474,121.81900078635516
4.7753424657534245,37.243721626095976,148.56313439697647,177.75627837390402,121.86085064672659
4.794520547945205,37.37417513388885,148.65011208699906,177.62582486611115,121.9031144203865
4.813698630136986,37.50508558091743,148.73878445690437,177.49491441908256,121.94579498730351
4.832876712328767,37.63645456770189,148.82917166034207,177.3635454322981,121.98889524518526
4.852054794520548,37.768283700368464,148.9212940669781,177.23171629963153,122.0324181095809
4.8712328767123285,37.900574590669194,149.01517226473902,177.0994254093308,122.07206078225776
4.890410958904109,38.033328856001624,149.11082706207856,176.96667114399838,122.110083604704
4.90958904109589,38.166548119428526,149.2082794902688,176.83345188057146,122.14835373220023
4.928767123287671,38.300234009697775,149.29915810846538,176.6997659903022,122.17694724558757
4.947945205479452,38.434388161262255,149.38731906388918,176.56561183873774,122.20339902174626
4.967123287671233,38.56901221429985,149.47721042719834,176.43098778570015,122.23019363538717
4.986301369863013,38.704107814733504,149.56885280023397,176.2958921852665,122.25733362582002
5.005479452054794,38.83967661425131,149.66226700572776,176.16032338574868,122.28430785672519
5.024657534246575,38.97572027032673,149.7574740895968,176.02427972967325,122.30539998801106
5.043835616438356,39.112240446238886,149.85449532326186,175.88775955376113,122.32680947977649
5.063013698630137,39.24923881109281,149.9533522059903,175.75076118890718,122.3485387462288
5.082191780821917,39.38671703983993,150.05406646726223,175.61328296016006,122.37059021700017
5.101369863013699,39.52467681329856,150.1566600691615,175.47532318670144,122.39296633723912
5.120547945205479,39.66311981817434,150.26115520879083,175.33688018182568,122.41566956770205
5.13972602739726,39.802047747081,150.36757432071227,175.197952252919,122.43375637754777
5.158904109589041,39.94146229856093,150.47594007941257,175.0585377014391,122.45042094377501
5.178082191780821,40.08136517710604,150.58627540179373,174.91863482289395,122.46738485608542
5.197260273972603,40.22175809317856,150.69860344968916,174.77824190682145,122.47820031855038
5.2164383561643834,40.3626427632319,150.81085061094032,174.6373572367681,122.48891805346531
5.235616438356164,40.50402090973175,150.91446162694484,174.49597909026826,122.49990563835142
5.254794520547945,40.64589426117705,151.0200068875806,174.35410573882297,122.51116526123171
5.273972602739725,40.78826455212115,151.12750924006014,174.21173544787885,122.52269912444214
5.293150684931507,40.93113352319302,151.23699177601495,174.068866476807,122.53450944471722
5.3123287671232875,41.07450292111854,151.3484778340329,173.92549707888148,122.54659845327619
5.331506849315068,41.218374498741795,151.46199100222236,173.78162550125822,122.55896839590994
5.350684931506849,41.36275001504662,151.57755512080175,173.6372499849534,122.5716215330678
5.369863013698629,41.50763123517799,151.69519428471645,173.492368764822,122.57858245509831
5.389041095890411,41.6530199304637,151.81493284628235,173.34698006953633,122.5854663192013
5.4082191780821915,41.79891787843589,151.93679541785644,173.20108212156413,122.59147583358634
5.427397260273972,41.94532686285294,152.05498773347253,173.05467313714706,122.59209798171118
5.446575342465753,42.09224867372113,152.1682714517579,172.90775132627886,122.59294644815208
5.465753424657534,42.23968510731667,152.2737407465641,172.7603148926833,122.59402322474628
5.484931506849315,42.38763796620751,152.37807731355588,172.61236203379252,122.59533031672265
5.504109589041096,42.53610905927549,152.48439737682665,172.46389094072453,122.59686974278355
5.523287671232876,42.685100201738386,152.58597418303535,172.3148997982616,122.59864353518589
5.542465753424657,42.83461321517217,152.6836312545119,172.16538678482783,122.60030551963055
5.561643835616438,42.98464992753323,152.7832147691376,172.0153500724668,122.5962436564922
5.580821917808219,43.13521217318072,152.88474768031375,171.86478782681928,122.59239046211646
5.6,43.28630179289902,152.98825318759816,171.71369820710098,122.58874785987021
5.61917808219178,43.43792063392019,153.09375473926312,171.56207936607981,122.5853177862369
5.638356164383561,43.590070549946645,153.20127603487884,171.40992945005334,122.58210219089645
5.657534246575342,43.74275340117371,153.31084102792425,171.2572465988263,122.57910303680595
5.676712328767123,43.89597105431238,153.42247392842415,171.10402894568762,122.5763223002804
5.695890410958904,44.0497253826123,153.53619920561405,170.95027461738772,122.57376197107453
5.715068493150684,44.20401826588441,153.65204159063165,170.7959817341156,122.57142405246458
5.734246575342466,44.358851590524125,153.77002607923671,170.64114840947587,122.5630156477072
5.7534246575342465,44.514227249534315,153.89017793455807,170.48577275046569,122.54753999667852
5.772602739726027,44.670147142548494,154.01252268987008,170.32985285745153,122.53222063474365
5.791780821917808,44.82661317585397,154.13708615139637,170.17338682414604,122.51705923545771
5.810958904109588,44.98362726241525,154.2628375853768,170.01637273758476,122.50205748426245
5.83013698630137,45.141191321897345,154.37931981889582,169.85880867810266,122.4870950692958
5.8493150684931505,45.29930728068929,154.49217854860612,169.7006927193107,122.46659801458509
5.868493150684931,45.45797707192766,154.6000128205122,169.54202292807236,122.44623820075928
5.887671232876712,45.61720263552024,154.69809137536222,169.38279736447976,122.4210637661673
5.906849315068492,45.776985918169736,154.79816755382961,169.22301408183026,122.39472681702735
5.926027397260274,45.93732887339754,154.89312882691658,169.06267112660248,122.36850062951382
5.945205479452055,46.09823346156765,154.98420944719268,168.90176653843235,122.3423866776765
5.964383561643835,46.259701649910625,155.07722695036136,168.74029835008938,122.31638644653893
5.983561643835616,46.42173541254765,155.1675305582069,168.57826458745234,122.29050143216773
6.0027397260273965,46.58433673051464,155.25065402749922,168.41566326948535,122.26473314174238
6.021917808219178,46.747507591786515,155.3231559759162,168.2524924082135,122.23908309362584
6.041095890410959,46.91124999130142,155.3884732013741,168.0887500086986,122.21355281743512
6.060273972602739,47.07556593098519,155.45549569368208,167.9244340690148,122.18814385411254
6.07945205479452,47.24045741977584,155.52424452788898,167.75954258022415,122.16285775599724
6.098630136986301,47.40592647364803,155.59474100733246,167.59407352635196,122.13769608689745
6.117808219178082,47.57197511563779,155.66700666601827,167.42802488436223,122.1126604221624
6.136986301369863,47.73860537586724,155.74106327102493,167.26139462413275,122.08775234875586
6.156164383561643,47.90581929156943,155.81693282493225,167.0941807084306,122.06297346532881
6.175342465753424,48.073618907113136,155.88857823201621,166.92638109288686,122.03832538229373
6.1945205479452055,48.24200627402805,155.95508272961905,166.75799372597197,122.01380972189838
6.213698630136986,48.41098345102968,156.01170492772187,166.58901654897033,121.98942811830027
6.232876712328767,48.580552504044626,156.06859758822162,166.41944749595538,121.96518221764224
6.252054794520547,48.75071550623577,156.11542775836196,166.24928449376424,121.94107367812748
6.271232876712328,48.9214745380277,156.14487226703278,166.07852546197228,121.91710417009563
6.2904109589041095,49.09283168713209,156.1678613726222,165.90716831286792,121.89327537609907
6.30958904109589,49.264789048573206,156.19217434426642,165.7352109514268,121.86958899097958
6.328767123287671,49.43734872471359,156.21782853645468,165.5626512752864,121.84604672194631
6.347945205479451,49.610512825279706,156.24484149454216,165.38948717472027,121.82265028865247
6.367123287671233,49.78428346738778,156.27323095674888,165.21571653261222,121.79940142327426
6.3863013698630136,49.9586627755696,156.30301485617937,165.04133722443038,121.77630187058917
6.405479452054794,50.13365288179861,156.33421132286344,164.8663471182014,121.75185327920666
6.424657534246575,50.309255925515856,156.3644276889994,164.69074407448412,121.72319402763948
6.4438356164383555,50.48547405365625,156.38805133151254,164.51452594634372,121.69466150105676
6.463013698630137,50.66230942067473,156.41304553693112,164.33769057932528,121.66625735834276
6.482191780821918,50.83976418857269,156.4394282782092,164.16023581142733,121.63798327069183
6.501369863013698,51.017840526924275,156.46721772598613,163.9821594730757,121.60984092168721
6.520547945205479,51.196540612903085,156.49643225065668,163.80345938709692,121.58183200737892
6.5397260273972595,51.37586663130864,156.516425498384,163.62413336869136,121.55395823636287
6.558904109589041,51.555820774593215,156.53761977442338,163.44417922540677,121.52622132985991
6.578082191780822,51.73640524288848,156.56019165988064,163.26359475711152,121.49862302179545
6.597260273972602,51.91762224403262,156.58415931150304,163.0823777559674,121.47116505888027
6.616438356164383,52.09947399359711,156.6095410859942,162.90052600640288,121.44384920069061
6.635616438356164,52.281962714913995,156.6363555421091,162.71803728508598,121.41188905125831
6.654794520547945,52.465090639102904,156.6609908838196,162.53490936089707,121.3774901647852
6.673972602739726,52.648860005098435,156.66818425563048,162.35113999490156,121.33850567403806
6.693150684931506,52.83327305967749,156.67333556863164,162.16672694032255,121.2996114814392
6.712328767123287,53.018332057486745,156.6797304666321,161.98166794251324,121.26080911688595
6.7315068493150685,53.2040392610703,156.68738584084863,161.7959607389297,121.21867266665679
6.750684931506849,53.39039694089715,156.68343267172608,161.60960305910285,121.17339379622882
6.76986301369863,53.57740737538909,156.64708009688394,161.4225926246109,121.12817646004918
6.78904109589041,53.765072850948584,156.60061319452944,161.2349271490514,121.08302205133107
6.808219178082191,53.95339566198663,156.53876576942798,161.0466043380134,121.03348659782884
6.8273972602739725,54.142378110950894,156.477519484575,160.8576218890491,120.98026761940466
6.846575342465753,54.33202250835376,156.41688481008384,160.66797749164624,120.92265153827078
6.865753424657534,54.52233117280069,156.35687233829702,160.4776688271993,120.86504020574883
6.884931506849314,54.713306431018495,156.29144896248914,160.2866935689815,120.8074347435401
6.904109589041095,54.90495061788384,156.21062642181354,160.09504938211617,120.74983628318701
6.923287671232877,55.09726607645172,156.1297805274247,159.90273392354828,120.68985625040793
6.942465753424657,55.290255157984156,156.04938057564712,159.70974484201585,120.62606067233158
6.961643835616438,55.48392022197893,155.9676741995178,159.5160797780211,120.5622445619021
6.9808219178082185,55.67826363619844,155.87530289798465,159.32173636380156,120.49840893281696
7.0,55.873287776698646,155.7832738369139,159.12671222330135,120.43455480813239
7.019178082191781,56.06899502785808,155.69159502502134,158.93100497214192,120.37068322032668
7.038356164383561,56.265387782407075,155.60027456872956,158.73461221759294,120.30679521136508
7.057534246575342,56.46246844145693,155.50932067322282,158.53753155854307,120.24289183276402
7.0767123287671225,56.66023941452938,155.41874164351265,158.33976058547063,120.17897414565626
7.095890410958904,56.85870311958589,155.32854588551467,158.14129688041407,120.10933321952399
7.115068493150685,57.05786198305742,155.23874190713659,157.94213801694258,120.03954255625402
7.134246575342465,57.2577184398739,155.14933831937736,157.7422815601261,119.96911600978072
7.153424657534246,57.45827493349413,155.05769966688055,157.54172506650588,119.89244515084486
7.172602739726027,57.65953391593559,154.95687193422526,157.3404660840644,119.81570124907196
7.191780821917808,57.86149784780444,154.84531598176923,157.13850215219554,119.73888509457657
7.210958904109589,58.06416919832563,154.73211337160453,156.93583080167437,119.66199748583652
7.230136986301369,58.267550445372976,154.61239423684293,156.732449554627,119.58503922975221
7.24931506849315,58.471644075499626,154.48157538042076,156.5283559245004,119.50554922387585
7.2684931506849315,58.67645258396834,154.34357909082192,156.32354741603163,119.42163872986251
7.287671232876712,58.881978474782024,154.20553520332444,156.11802152521796,119.33762377186338
7.306849315068493,59.08822426071436,154.06744800834414,155.91177573928564,119.25350499749861
7.326027397260273,59.29519246334049,153.9293218569144,155.7048075366595,119.16540042718898
7.345205479452054,59.50288561306794,153.79116116136447,155.49711438693205,119.07436266399795
7.364383561643836,59.71130624916742,153.6529703960054,155.2886937508326,118.98318769767596
7.383561643835616,59.92045691980394,153.51475409782302,155.0795430801961,118.88523495592314
7.402739726027397,60.130340182068,153.37651686717814,154.869659817932,118.78707727397362
7.4219178082191775,60.340958602006786,153.23826336851437,154.65904139799318,118.68551097329316
7.441095890410958,60.552314754655626,153.09999833107315,154.4476852453444,118.5802344122356
7.46027397260274,60.76441122406935,152.95629028374782,154.23558877593064,118.47475155366482
7.47945205479452,60.97725060335398,152.80597036017437,154.022749396646,118.36906254409128
7.498630136986301,61.19083549469841,152.65553411811362,153.8091645053016,118.26316753518834
7.5178082191780815,61.40516850940623,152.49940381471527,153.59483149059378,118.15706668383514
7.536986301369862,61.62025226792758,152.32425917331315,153.37974773207242,118.05076015215974
7.556164383561644,61.83608939989133,152.14401815212503,153.1639106001087,117.94424810758268
7.575342465753424,62.052682544137056,151.95552645014354,152.94731745586293,117.83753072286088
7.594520547945205,62.27003434874747,151.76656094084797,152.72996565125254,117.73060817613168
7.613698630136986,62.488147471080666,151.56753739858485,152.51185252891932,117.62348065095723
7.632876712328767,62.7070245778027,151.36454851687816,152.29297542219732,117.51614833636926
7.652054794520548,62.9266683449201,151.1609532693548,152.07333165507993,117.40861142691395
7.671232876712328,63.14708145781269,150.95675060242684,151.85291854218733,117.30087012269719
7.690410958904109,63.368266611266336,150.75193946976387,151.63173338873366,117.19292462943035
7.70958904109589,63.59022650950597,150.54651883243008,151.40977349049405,117.08477515847582
7.728767123287671,63.81296386622853,150.3404876590234,151.18703613377147,116.9764219268936
7.747945205479452,64.0364814046363,150.13384492581628,150.9635185953637,116.86786515748724
7.767123287671232,64.26078185747004,149.9265896168979,150.73921814252995,116.75910507885125
7.786301369863013,64.48586796704252,149.71872072431816,150.51413203295746,116.65014192541773
7.805479452054794,64.71174248527203,149.5102372482334,150.28825751472795,116.54097593750392
7.824657534246575,64.93840817371596,149.301138197054,150.06159182628403,116.43160736135984
7.843835616438356,65.16586780360456,149.09142258759329,149.83413219639547,116.3220364492164
7.863013698630136,65.39412415587493,148.88108944521852,149.60587584412505,116.21226345933366
7.882191780821917,65.62318002120496,148.6701378040037,149.37681997879506,116.10228865604952
7.901369863013699,65.85303820004741,148.45856670688383,149.14696179995258,115.99211230982863
7.920547945205479,66.08370150266413,148.24637520581143,148.91629849733584,115.88173469731183
7.93972602739726,66.31517274916057,148.0335623619144,148.68482725083945,115.77115610136553
7.9589041095890405,66.5474547695201,147.82012724565607,148.4525452304799,115.66037681113175
7.978082191780821,66.78055040363867,147.6060689369972,148.21944959636133,115.54509703430512
7.997260273972603,67.01446250135959,147.39138652555937,147.9855374986404,115.4271442829296
8.016438356164382,67.24919392250816,147.17607911079085,147.75080607749186,115.30895584675207
8.035616438356165,67.48474753692696,146.9538542668713,147.515252463073,115.19053184966894
8.054794520547945,67.72112622451063,146.72443182151451,147.2788737754894,115.07187242108964
8.073972602739726,67.95833287524127,146.4942511929881,147.04166712475873,114.95297769598346
8.093150684931507,68.19637038922372,146.26331019012127,146.80362961077628,114.83384781492634
8.112328767123287,68.43524167672099,146.03160661881927,146.56475832327902,114.71448292414769
8.131506849315068,68.67494965818989,145.79913828210206,146.32505034181014,114.59488317557816
8.150684931506849,68.91549726431664,145.5659029801431,146.08450273568337,114.47504872689719
8.16986301369863,69.15688743605287,145.33189851030912,145.84311256394713,114.35497974158088
8.18904109589041,69.3991231246514,145.0971226672003,145.6008768753486,114.23467638895094
8.20821917808219,69.6422072917024,144.8615732426912,145.35779270829758,114.11413884422257
8.227397260273973,69.88614290916969,144.62524802597247,145.1138570908303,113.99336728855414
8.246575342465754,70.13093295942683,144.3881448035929,144.86906704057319,113.87236190909599
8.265753424657534,70.37658043529379,144.1502613595025,144.62341956470618,113.75112289904055
8.284931506849315,70.62308834007361,143.91159547509614,144.3769116599264,113.62965045767206
8.304109589041095,70.87045968758879,143.6721449292577,144.1295403124112,113.50794479041676
8.323287671232876,71.11869750221848,143.43190749840528,143.88130249778152,113.3794083856734
8.342465753424657,71.36780481893527,143.19088095653674,143.63219518106473,113.25060024530656
8.361643835616437,71.61778468334235,142.94906307527623,143.38221531665764,113.12058096699245
8.380821917808218,71.86864015171072,142.70645162392125,143.13135984828926,112.98442191319104
8.4,72.12037429101665,142.4630443694908,142.87962570898335,112.84795939788447
8.419178082191781,72.37299017897897,142.21883907677363,142.62700982102103,112.71119328613852
8.438356164383562,72.62649090409691,141.97383350837796,142.3735090959031,112.57412344751121
8.457534246575342,72.8808795656878,141.72802542478135,142.1191204343122,112.43674975609495
8.476712328767123,73.13615927392489,141.48141258438181,141.86384072607513,112.29907209055894
8.495890410958904,73.39233314987544,141.23399274354935,141.60766685012453,112.16109033419215
8.515068493150684,73.64940432553892,140.9857636566785,141.3505956744611,112.02280437494652
8.534246575342465,73.90737594388517,140.7367230762415,141.0926240561148,111.8842141054805
8.553424657534245,74.16625115889296,140.48686875284264,140.83374884110702,111.74531942320262
8.572602739726026,74.42603313558847,140.23619843527254,140.57396686441155,111.60612023031574
8.591780821917808,74.686725050084,139.98470987056456,140.31327494991598,111.46661643386149
8.610958904109589,74.94833008961685,139.7324008040507,140.05166991038317,111.32680794576433
8.63013698630137,75.21085145258819,139.4792689794194,139.78914854741183,111.18669468287742
8.64931506849315,75.47429234860226,139.22531213877346,139.52570765139774,111.04627656702728
8.668493150684931,75.73865599850562,138.9705280226893,139.26134400149436,110.90555352505956
8.687671232876712,76.0039456344264,138.71491437027672,138.9960543655736,110.7645254888849
8.706849315068492,76.27016449981396,138.4584689192399,138.72983550018603,110.62174145692873
8.726027397260273,76.53731584947843,138.2011894059389,138.46268415052157,110.47330656803804
8.745205479452054,76.80540294963059,137.94307356545247,138.1945970503694,110.32453035209781
8.764383561643836,77.0744290779218,137.68411913164132,137.9255709220782,110.1754125690033
8.783561643835617,77.34439752348399,137.4243238372128,137.655602476516,110.02595298292016
8.802739726027397,77.61531158696991,137.16368541378597,137.38468841303012,109.87615136232701
8.821917808219178,77.88717458059357,136.9022015919581,137.11282541940642,109.72600748005802
8.841095890410958,78.1599898281706,136.6398701013719,136.84001017182942,109.5755211133455
8.860273972602739,78.433760665159,136.3766886707836,136.56623933484101,109.42469204386366
8.87945205479452,78.70849043869984,136.11265502813208,136.29150956130016,109.27352005777145
8.8986301369863,78.98418250765823,135.84776690060932,136.0158174923418,109.12200494575683
8.917808219178081,79.2608402426644,135.5820220147311,135.73915975733559,108.97014650308058
8.936986301369862,79.53846702615485,135.31541809640962,135.46153297384515,108.81794452962099
8.956164383561644,79.81706625241365,135.04795287102627,135.18293374758633,108.66539882991835
8.975342465753425,80.09664132761415,134.77962406350608,134.90335867238585,108.51250921321983
8.994520547945205,80.37719566986048,134.5104293983927,134.62280433013953,108.35927549352536
9.013698630136986,80.65873270922927,134.24036659992493,134.34126729077073,108.20569748963271
9.032876712328767,80.94125588781178,133.96943339211387,134.05874411218824,108.05177502518377
9.052054794520547,81.22476865975575,133.69762749882145,133.77523134024426,107.89750792871067
9.071232876712328,81.50927449130789,133.42494664383983,133.4907255086921,107.74289603368243
9.090410958904108,81.79477686085605,133.15138855097206,133.20522313914395,107.58793917855188
9.109589041095889,82.08127925897183,132.8769509441137,132.91872074102818,107.43263720680307
9.128767123287671,82.36878518845329,132.60163154733567,132.63121481154673,107.2769899669985
9.147945205479452,82.65729816436765,132.32542808496834,132.34270183563234,107.12099731282709
9.167123287671233,82.9468217140944,132.04833828168634,132.05317828590563,106.96465910315267
9.186301369863013,83.23735937736838,131.76264062263164,131.76264062263164,106.80797520206231
9.205479452054794,83.52891470632305,131.47108529367694,131.47108529367694,106.65094547891518
9.224657534246575,83.82149126553392,131.17850873446605,131.17850873446605,106.49356980839188
9.243835616438355,84.11509263206214,130.88490736793787,130.88490736793787,106.33584807054406
9.263013698630136,84.40972239549815,130.59027760450184,130.59027760450184,106.17619484269628
9.282191780821917,84.7053841580058,130.29461584199422,130.29461584199422,106.01106180373283
9.301369863013699,85.00208153436606,129.99791846563394,129.99791846563394,105.84554690260609
9.32054794520548,85.29981815202143,129.70018184797854,129.70018184797854,105.67964985327725
9.33972602739726,85.59859765112037,129.40140234887963,129.40140234887963,105.51337037433132
9.35890410958904,85.8984236845615,129.1015763154385,129.1015763154385,105.34670818902296
9.378082191780821,86.19929991803859,128.8007000819614,128.8007000819614,105.17966302532348
9.397260273972602,86.50123003008514,128.4987699699149,128.4987699699149,105.01223461596726
9.416438356164383,86.80421771211944,128.19578228788058,128.19578228788058,104.8444226984995
9.435616438356163,87.10826666848976,127.89173333151025,127.89173333151025,104.6762270153235
9.454794520547944,87.41338061651956,127.58661938348044,127.58661938348044,104.50764731374879
9.473972602739725,87.71956328655291,127.28043671344706,127.28043671344706,104.33868334603928
9.493150684931507,88.02681842200028,126.97318157799972,126.97318157799972,104.16933486946185
9.512328767123288,88.33514977938398,126.66485022061603,126.66485022061603,103.99960164633536
9.531506849315068,88.64456112838448,126.3554388716155,126.3554388716155,103.82948344407978
9.550684931506849,88.95505625188615,126.04494374811384,126.04494374811384,103.65898003526605
9.56986301369863,89.26663894602375,125.73336105397625,125.73336105397625,103.48809119766577
9.58904109589041,89.57931302022874,125.42068697977126,125.42068697977126,103.31681671430154
9.60821917808219,89.89308229727584,125.10691770272418,125.10691770272418,103.14515637349788
9.627397260273971,90.20795061332983,124.79204938667016,124.79204938667016,102.97310996893178
9.646575342465752,90.52392181799236,124.47607818200764,124.47607818200764,102.80067729968468
9.665753424657535,90.84099977434921,124.15900022565079,124.15900022565079,102.62785817029349
9.684931506849315,91.15918835901714,123.84081164098286,123.84081164098286,102.4546523908029
9.704109589041096,91.47849146219176,123.52150853780822,123.52150853780822,102.28105977681811
9.723287671232876,91.79891298769475,123.20108701230525,123.20108701230525,102.10708014955725
9.742465753424657,92.12045685302174,122.87954314697828,122.87954314697828,101.93271333590465
9.761643835616438,92.4431269893901,122.55687301060988,122.55687301060988,101.75354509302576
9.780821917808218,92.76692734178712,122.23307265821288,122.23307265821288,101.57174610409822
9.799999999999999,93.09186186901822,121.90813813098181,121.90813813098181,101.38952457388376
9.81917808219178,93.41793454375524,121.58206545624476,121.58206545624476,101.20688016853174
9.83835616438356,93.74514935258514,121.25485064741486,121.25485064741486,101.02381255915407
9.857534246575343,94.07351029605869,120.92648970394131,120.92648970394131,100.84032142187549
9.876712328767123,94.40302138873933,120.59697861126067,120.59697861126067,100.65640643788372
9.895890410958904,94.7336866592524,120.2663133407476,120.2663133407476,100.47206729348082
9.915068493150685,95.06551015033419,119.9344898496658,119.9344898496658,100.28730368013446
9.934246575342465,95.39849591888154,119.60150408111846,119.60150408111846,100.10211529452901
9.953424657534246,95.73264803600135,119.26735196399862,119.26735196399862,99.91650183861805
9.972602739726026,96.06797058706042,118.9320294129396,118.9320294129396,99.73046301967618
9.991780821917807,96.06797058706042,118.9320294129396,118.9320294129396,99.85346070327394


==> data/gpu_usage_cagr1.csv <==
hour,ran,llm,idle,max_servers
0,1.036144253407935,33.96385574659207,0.0,35
1,1.1323534300837395,28.105186471466556,5.762460098449704,35
2,0.7697551979567345,11.804178318015952,22.426066484027317,35
3,0.6575633233734496,7.949752744786254,26.392683931840295,35
4,1.542753759884316,9.360747820700695,24.096498419414992,35
5,1.903099247523222,5.689866322386698,27.40703443009008,35
6,7.102248090515267,3.5974638683477185,24.300288041137016,35
7,24.085103295560945,3.3955653859404493,7.519331318498606,35
8,32.53780726562797,2.4621927343720316,0.0,35
9,35.00000000000001,0.0,-7.105427357601002e-15,35
10,33.212287637832354,1.787712362167646,0.0,35
11,34.78572414748834,0.21427585251166192,0.0,35
12,33.88687941358418,1.1131205864158176,0.0,35
13,29.518118953543873,5.481881046456127,0.0,35
14,34.40887579740236,0.5911242025976406,0.0,35
15,34.851739608995594,0.14826039100440624,0.0,35
16,34.46401192358721,0.5359880764127922,0.0,35
17,32.76582500000355,2.2341749999964478,0.0,35
18,22.595367130490605,12.404632869509395,0.0,35
19,16.159351111495905,18.840648888504095,0.0,35
20,12.301763449009128,22.69823655099087,0.0,35
21,5.747166729252574,29.252833270747427,0.0,35
22,4.3151157575476375,30.684884242452362,0.0,35
23,2.5001466043203338,32.499853395679665,0.0,35
24,2.075591539352632,32.92440846064737,0.0,35
25,2.0547625512489636,31.397508315266922,1.5477291334841148,35
26,1.080061128027826,18.629723603943546,15.290215268028625,35
27,0.66171740221174,7.789151679235015,26.549130918553242,35
28,1.4146502637300704,5.873410397302398,27.711939338967536,35
29,1.698109316714013,2.936705198651199,30.36518548463479,35
30,8.200202585909382,3.3955653859404493,23.40423202815017,35
31,20.740035341402216,4.0150266387809355,10.24493801981685,35
32,29.223682601144546,5.776317398855454,0.0,35
33,32.325334828211304,2.6746651717886962,0.0,35
34,33.53007279868133,1.4699272013186686,0.0,35
35,33.04967411455489,1.9503258854451104,0.0,35
36,33.08782509718661,1.9121749028133905,0.0,35
37,31.520586880917946,3.4794131190820536,0.0,35
38,30.110461444367367,4.889538555632633,0.0,35
39,31.32126942652498,3.6787305734750184,0.0,35
40,33.24360434208182,1.7563956579181834,0.0,35
41,29.868452264969232,5.131547735030768,0.0,35
42,24.382050727977227,10.617949272022773,0.0,35
43,15.45473927858843,19.54526072141157,0.0,35
44,12.097145464992238,22.902854535007762,0.0,35
45,9.301174003629823,25.698825996370175,0.0,35
46,5.450336249182265,29.549663750817736,0.0,35
47,6.070027698230601,28.9299723017694,0.0,35
48,3.79082961965379,31.209170380346208,0.0,35
49,2.0530721845974793,26.338574750402937,6.60835306499958,35
50,2.3065263007914507,15.417702292918795,17.27577140628975,35
51,0.855381920573866,9.207794424937614,24.936823654488517,35
52,1.5391229285273764,5.219534630415218,28.241342441057405,35
53,1.7088624165580484,5.853016611200652,27.4381209722413,35
54,4.509341680193522,7.280581638322764,23.210076681483713,35
55,17.220353223934275,6.791130771880899,10.988516004184827,35
56,27.035113484132623,7.964886515867377,0.0,35
57,31.571043015332933,3.4289569846670673,0.0,35
58,30.732881704418286,4.267118295581714,0.0,35
59,30.775375682241293,4.224624317758707,0.0,35
60,29.782017592606856,5.217982407393144,0.0,35
61,25.059159559551556,9.940840440448444,0.0,35
62,27.565712503954362,7.434287496045638,0.0,35
63,27.473513260347357,7.526486739652643,0.0,35
64,27.919870391610708,7.080129608389292,0.0,35
65,27.118265587435225,7.881734412564775,0.0,35
66,20.95550869660243,14.044491303397571,0.0,35
67,13.419910695720677,21.580089304279323,0.0,35
68,8.886943321103123,26.113056678896875,0.0,35
69,5.907637479402434,29.092362520597565,0.0,35
70,3.391748684037158,31.608251315962843,0.0,35
71,2.2312664117379444,32.76873358826206,0.0,35
72,2.4866300937617822,32.51336990623822,0.0,35
73,1.150118619692385,28.979570050578847,4.870311329728768,35
74,0.7000000000000001,20.6996928932706,13.600307106729396,35
75,0.997495297953077,7.637472895103293,26.365031806943627,35
76,0.7673587030518639,8.065742403239925,26.166898893708215,35
77,1.3107421852147874,6.148726509675948,27.54053130510927,35
78,5.915615913884715,4.354073332722436,24.73031075339285,35
79,20.768959400086295,4.925099343571282,9.305941256342422,35
80,28.255908932714455,6.744091067285545,0.0,35
81,29.04375104767649,5.956248952323509,0.0,35
82,34.94191108071819,0.058088919281807705,0.0,35
83,34.5609997482437,0.43900025175629764,0.0,35
84,33.71041021329192,1.2895897867080777,0.0,35
85,31.21230668525933,3.7876933147406717,0.0,35
86,31.200743027279756,3.7992569727202437,0.0,35
87,31.93010605732364,3.0698939426763587,0.0,35
88,31.373188024793556,3.6268119752064436,0.0,35
89,29.117084156223378,5.8829158437766225,0.0,35
90,23.286134638579686,11.713865361420314,0.0,35
91,16.62731828678736,18.37268171321264,0.0,35
92,13.071959530190897,21.928040469809105,0.0,35
93,7.489105600749868,27.510894399250134,0.0,35
94,4.800203763689348,30.199796236310654,0.0,35
95,4.756438454613188,30.24356154538681,0.0,35
96,2.0668433777043638,32.933156622295634,0.0,35
97,2.376319947902565,32.623680052097434,0.0,35
98,2.0674622248638292,22.48414917717324,10.448388597962929,35
99,2.3180277088373544,11.777411473757413,20.904560817405233,35
100,2.3912269579743017,5.380135695966455,27.22863734605924,35
101,1.431161373483079,4.6574309009858865,28.911407725531035,35
102,6.126880707257964,5.3227781725552985,23.550341120186737,35
103,17.367045333019416,4.97863303208836,12.654321634892224,35
104,25.883099602884343,9.116900397115657,0.0,35
105,28.597908281585283,6.402091718414717,0.0,35
106,29.16592053041185,5.834079469588151,0.0,35
107,30.23345028808663,4.76654971191337,0.0,35
108,30.955352991204382,4.044647008795618,0.0,35
109,26.780276889893347,8.219723110106653,0.0,35
110,29.53030619767135,5.469693802328649,0.0,35
111,26.694731394740682,8.305268605259318,0.0,35
112,30.33623808900731,4.66376191099269,0.0,35
113,26.49498762904089,8.505012370959111,0.0,35
114,21.12044488387361,13.87955511612639,0.0,35
115,12.550590844649246,22.449409155350754,0.0,35
116,7.054802987336497,27.945197012663503,0.0,35
117,8.72525390987703,26.27474609012297,0.0,35
118,4.689252174559821,30.31074782544018,0.0,35
119,4.419793985082231,30.58020601491777,0.0,35
120,3.7123151859048154,26.267196499046833,5.020488315048354,35
121,4.110071587454928,25.696170488197993,5.193757924347079,35
122,4.2144912894854425,10.920872457484146,19.86463625303041,35
123,4.1015274033412386,8.511856474215584,22.38661612244318,35
124,2.9867302207037576,3.7741250404540807,28.239144738842164,35
125,0.7000000000000001,3.762653535771848,30.53734646422815,35
126,2.277364007963867,1.5601246367834496,31.162511355252683,35
127,6.650963986103899,4.129741685603249,24.21929432829285,35
128,12.658618298345578,7.280581638322764,15.060800063331655,35
129,16.72859072876114,18.27140927123886,0.0,35
130,25.095017143353278,9.904982856646722,0.0,35
131,19.934902598971743,15.065097401028257,0.0,35
132,19.322824294436415,15.677175705563585,0.0,35
133,18.460215225169527,16.539784774830473,0.0,35
134,21.2711966157079,13.7288033842921,0.0,35
135,27.735788454929747,7.264211545070253,0.0,35
136,26.160085605324035,8.839914394675965,0.0,35
137,24.889741831993167,10.110258168006833,0.0,35
138,21.500240207395663,13.499759792604337,0.0,35
139,14.75135713330631,20.24864286669369,0.0,35
140,11.653927230798432,23.34607276920157,0.0,35
141,8.530442012682824,26.469557987317174,0.0,35
142,8.289014569537597,26.7109854304624,0.0,35
143,6.201640576674619,28.79835942332538,0.0,35
144,5.375826090806448,29.62417390919355,0.0,35
145,4.928124688695215,19.129371363436285,10.942503947868502,35
146,3.291453070316054,12.990841746811206,18.71770518287274,35
147,4.394754600084216,9.27917267629372,21.32607272362206,35
148,3.0993259826010826,3.693824507678461,28.206849509720456,35
149,0.4290533868365955,4.577130368210267,29.99381624495314,35
150,1.4701239839368776,6.167080917167518,27.362795098895603,35
151,4.789312403127441,5.524676654962568,24.68601094190999,35
152,10.368945362737252,8.351255408664349,16.2797992285984,35
153,15.801636483633413,19.198363516366587,0.0,35
154,23.154793933547086,11.845206066452914,0.0,35
155,22.541215331095383,12.458784668904617,0.0,35
156,17.949940128016436,17.050059871983564,0.0,35
157,17.82105888556591,17.17894111443409,0.0,35
158,23.433978894233917,11.566021105766083,0.0,35
159,28.44981122322137,6.550188776778629,0.0,35
160,26.928413016784877,8.071586983215123,0.0,35
161,29.11811097680376,5.881889023196241,0.0,35
162,19.443313182067705,15.556686817932295,0.0,35
163,12.16804948160256,22.83195051839744,0.0,35
164,6.450774383656361,28.54922561634364,0.0,35
165,5.125756269965919,29.87424373003408,0.0,35
166,3.158081772165824,31.841918227834178,0.0,35
167,0.9729982939670351,34.02700170603296,0.0,35


==> data/gpu_usage_cagr12.csv <==
hour,ran,llm,idle,max_servers
0,1.0279646441426205,50.26813351753731,163.70390183832006,215
1,1.1234143189726564,28.105186471466556,185.77139920956077,215
2,0.7636785375607307,11.804178318015952,202.43214314442332,215
3,0.6523723366602521,7.949752744786254,206.3978749185535,215
4,1.5305748350802229,9.360747820700695,204.10867734421907,215
5,1.8880756557919989,5.689866322386698,207.4220580218213,215
6,7.046180980077056,3.5974638683477185,204.35635515157523,215
7,23.894968829800543,3.3955653859404493,187.709465784259,215
8,32.28094481726947,24.00985929991,158.70919588282052,215
9,34.723700321316855,87.20637859432192,93.06992108436121,215
10,32.95010065489905,131.6125732192391,50.43732612586186,215
11,34.511116021639424,133.94128866973202,46.54759530862856,215
12,33.61936701662567,62.23291290110451,119.14772008226983,215
13,29.285094759766864,81.82624289835546,103.88866234187766,215
14,34.137242616640336,137.55481264463486,43.307944738724814,215
15,34.576610338838044,180.42338966116196,0.0,215
16,34.191943482998084,180.80805651700192,0.0,215
17,32.50716251659528,136.75180731687868,45.74103016652603,215
18,22.41699305397968,79.65812851341376,112.92487843260655,215
19,16.031784725214916,97.40454625682551,101.56366901795957,215
20,12.204649926489203,123.26131781057472,79.53403226293608,215
21,5.701797005805974,108.48601977986088,100.81218321433313,215
22,4.281051040482179,102.54378035446511,108.17516860505272,215
23,2.480409755650777,86.56397433211698,125.95561591223223,215
24,2.0592062457697575,42.55928237107792,170.38151138315231,215
25,2.038541687458099,31.397508315266922,181.563949997275,215
26,1.0715348268097618,18.629723603943546,195.2987415692467,215
27,0.6564936220514499,7.789151679235015,206.55435469871355,215
28,1.403482623349566,5.873410397302398,207.72310697934805,215
29,1.684703972183243,2.936705198651199,210.37859082916557,215
30,8.135467919062997,3.3955653859404493,203.46896669499657,215
31,20.57630776709631,4.0150266387809355,190.40866559412277,215
32,28.992982769354985,18.469122538392305,167.5378946922527,215
33,32.07014969602959,107.12091072267538,75.80893958129502,215
34,33.26537713180995,181.73462286819006,0.0,215
35,32.78877084774248,165.82060018165265,16.390628970604865,215
36,32.82662065596726,69.37966031813458,112.79371902589817,215
37,31.271754651572177,90.25779883979546,93.47044650863238,215
38,29.872761135165078,135.70790039079566,49.41933847403925,215
39,31.074010664282202,180.91710034346897,3.0088889922488136,215
40,32.98117013642504,171.92344067259967,10.095389190975283,215
41,29.63266244315283,126.07183645772137,59.29550109912579,215
42,24.18957207706933,72.4310805636081,118.37934735932257,215
43,15.332735292965406,85.68066847158518,113.98659623544943,215
44,12.00164725342193,96.76214199462055,106.23621075195751,215
45,9.227747963956137,104.87249580495805,100.8997562310858,215
46,5.407309787629002,90.98050363477603,118.61218657759497,215
47,6.022109221012917,83.59285461941909,125.38503615956799,215
48,3.7609037623437067,51.10682797097157,160.13226826668472,215
49,2.0368646650284052,26.338574750402937,186.62456058456866,215
50,2.2883179443405104,15.417702292918795,197.2939797627407,215
51,0.8486292991508392,9.207794424937614,204.94357627591154,215
52,1.5269726665100625,5.219534630415218,208.25349270307473,215
53,1.695372184083514,5.853016611200652,207.45161120471585,215
54,4.473743689984664,7.280581638322764,203.24567467169257,215
55,17.084410993574746,6.791130771880899,191.12445823454436,215
56,26.821690822166097,18.27283234716301,169.9054768306709,215
57,31.32181247130926,88.00938392207811,95.66880360661261,215
58,30.49026783756291,158.95936577004701,25.55036639239009,215
59,30.532426356173964,144.89785025289424,39.569723390931784,215
60,29.54691010999619,54.03333627657189,131.4197536134319,215
61,24.86133562428373,93.64826577921043,96.49039859650584,215
62,27.3481011465968,158.7452310159787,28.906667837424493,215
63,27.256629749315035,169.88023822753118,17.86313202315378,215
64,27.699463213951354,177.87460237941502,9.425934406633615,215
65,26.904186499770862,154.10564467783183,33.990168822397294,215
66,20.79008011604491,99.78679539583553,94.42312448811956,215
67,13.3139702096297,126.62501790573121,75.06101188463909,215
68,8.81678733298609,126.19674839759459,79.98646426941933,215
69,5.8610009554785645,121.77129681351605,87.36770223100538,215
70,3.3649732819922016,115.06174118604213,96.57328553196567,215
71,2.2136521776630955,94.86169605226425,117.92465177007264,215
72,2.466999948164347,46.32448513011249,166.20851492172315,215
73,1.141039265261856,28.979570050578847,184.8793906841593,215
74,0.6944740064263369,20.6996928932706,193.60583310030307,215
75,0.9896207942298658,7.637472895103293,206.37290631066685,215
76,0.7613009612493511,8.065742403239925,206.1729566355107,215
77,1.3003948239401788,6.148726509675948,207.55087866638388,215
78,5.868916405992736,4.354073332722436,204.77701026128483,215
79,20.605003491262657,4.925099343571282,189.46989716516606,215
80,28.032848973885617,21.056584150051137,165.91056687606323,215
81,28.814471645327163,114.70484992926157,71.48067842541127,215
82,34.6660699720274,160.52968729988135,19.804242728091253,215
83,34.288165658946326,158.10282675377374,22.609007587279933,215
84,33.444290913000216,59.02981387149927,122.52589521550053,215
85,30.96590810502798,83.79806709206792,100.2360248029041,215
86,30.954435733762242,153.89150992376355,30.15405434247421,215
87,31.67804097035343,183.32195902964656,0.0,215
88,31.125519402778796,183.8744805972212,0.0,215
89,28.887225842036095,140.90066817695234,45.212105981011575,215
90,23.102307452339335,86.01079288410715,105.8868996635535,215
91,16.49605763821588,106.71048577737774,91.79345658440637,215
92,12.96876586682087,125.3402093813213,76.69102475185784,215
93,7.429984530146685,125.76847888945794,81.80153658039536,215
94,4.762309627760176,96.21788282803027,114.01980754420956,215
95,4.718889814136451,71.37825135610554,138.90285882975803,215
96,2.0505271445287034,67.80933878830025,145.14013406717106,215
97,2.3575606211010265,42.32730305417058,170.3151363247284,215
98,2.05114110633756,22.48414917717324,190.4647097164892,215
99,2.2997285570907717,11.777411473757413,200.92285996915183,215
100,2.372349951112965,5.380135695966455,207.24751435292058,215
101,1.4198633898363044,4.6574309009858865,208.92270570917782,215
102,6.078513416665239,5.3227781725552985,203.59870841077947,215
103,17.229945074585444,4.97863303208836,192.7914218933262,215
104,25.678771257067172,16.98802382275312,172.3332049201797,215
105,28.372148485322075,85.43976687325832,101.18808464141961,215
106,28.935676688381818,129.0518784518388,57.01244485977938,215
107,29.994779070941444,129.90841746811208,55.09680346094649,215
108,30.710982874490288,60.457378898621386,123.83163822688832,215
109,26.56886597847268,89.93659670869296,98.49453731283437,215
110,29.29718579441902,124.48367036504806,61.21914384053292,215
111,26.48399580311497,157.17490948614434,31.34109471074069,215
112,30.096755436537357,170.16575123295559,14.73749333050705,215
113,26.285828869937514,110.42215484789524,78.29201628216724,215
114,20.953714251443337,68.02347354236856,126.0228122061881,215
115,12.451513009858951,73.44822064543258,129.10026634470847,215
116,6.9991104216629525,73.44822064543258,134.55266893290445,215
117,8.656374342684803,81.72809780274085,124.61552785457434,215
118,4.6522339211571015,75.80370294018408,134.54406313865883,215
119,4.384902909141547,59.17257037421149,151.44252671664697,215
120,3.6830091432466414,26.267196499046833,185.04979435770653,215
121,4.077625545769826,25.696170488197993,185.2262039660322,215
122,4.181220929796934,10.920872457484146,199.89790661271894,215
123,4.069148811808287,8.511856474215584,202.41899471397613,215
124,2.9631521464096515,3.7741250404540807,208.2627228131363,215
125,0.6944740064263369,3.762653535771848,210.54287245780182,215
126,2.259385866716867,1.5601246367834496,211.1804894964997,215
127,6.598459437181221,4.129741685603249,204.27179887721553,215
128,12.558687664962562,7.280581638322764,195.16073069671467,215
129,16.596530607527466,22.84104043395377,175.56242895851878,215
130,24.896910138403086,49.393749938425024,140.70933992317188,215
131,19.777530965181004,47.32378064909797,147.89868838572102,215
132,19.17028457604202,31.049539339905905,164.78017608405207,215
133,18.314485181308495,37.54496021331151,159.14055460537998,215
134,21.103275907418578,55.817792560474516,138.0789315321069,215
135,27.516834470983433,76.94575496188178,110.53741056713478,215
136,25.953570655407614,77.94505048086724,111.10137886372515,215
137,24.693255327116415,70.02206458033953,120.28468009254405,215
138,21.330511365655262,41.54214228925343,152.1273463450913,215
139,14.634905840847082,45.610702616551436,154.7543915426015,215
140,11.561927906533677,54.96125354420126,148.47681854926506,215
141,8.463100344479123,65.38247824219266,141.1544214133282,215
142,8.223578796332934,65.38247824219266,141.3939429614744,215
143,6.152683110999088,47.89480665994681,160.9525102290541,215
144,5.333387833047981,30.335756826344852,179.33085534060714,215
145,4.889220709609586,19.129371363436285,190.98140792695412,215
146,3.2654694295809397,12.990841746811206,198.74368882360784,215
147,4.360061191972942,9.27917267629372,201.36076613173336,215
148,3.074859046226025,3.693824507678461,208.2313164460955,215
149,0.4256663207531421,4.577130368210267,209.99720331103657,215
150,1.4585184186687017,6.167080917167518,207.3744006641638,215
151,4.7515042466103745,5.524676654962568,204.72381909842704,215
152,10.287090040679896,8.351255408664349,196.36165455065577,215
153,15.67689399554496,25.767548739554094,173.55555726490095,215
154,22.97200358715241,54.81849704148904,137.20949937135856,215
155,22.363268743863685,54.17609277928409,138.46063847685224,215
156,17.808238336880645,35.54636917534056,161.6453924877788,215
157,17.680374518598043,50.53580196012273,146.7838235212792,215
158,23.248984584555497,67.0955562747392,124.6554591407053,215
159,28.225220546090732,87.15284490580483,99.62193454810445,215
160,26.71583267781388,100.35782140668438,87.92634591550176,215
161,28.888244556610868,77.08851146459396,109.02324397879518,215
162,19.289822291075097,43.540733327224366,152.16944438170054,215
163,12.071991534117775,62.67010469066065,140.25790377522156,215
164,6.3998501868145965,82.58463681901408,126.01551299417132,215
165,5.085292132525927,86.08217113546328,123.8325367320108,215
166,3.13315100133998,81.0856935405359,130.78115545812415,215
167,0.9653171763675394,71.94927736695438,142.08540545667807,215


==> data/llm_cumulative_w0.csv <==
week,rev_k1,rev_k1_25,rev_k1_5,rev_k2
0,5629.480252300915,5629.480252300915,5629.480252300915,5629.480252300915
1,11281.897949898,11256.259435348133,11235.392537846858,11202.615049197913
2,16957.360032934237,16880.34000905819,16817.81658981956,16719.899593644714
3,22655.875121382138,22501.62567598614,22376.73310587949,22181.725857091868
4,28377.79476721643,28120.362631670097,27912.464999510878,27588.823870451375
5,34123.37113076034,33736.69723914171,33425.23507552902,32941.81943885843
6,39892.628168712916,39350.54721511003,38915.03721725745,38241.10536774115
7,45685.569433539764,44961.809427501066,44381.84418505719,43487.0492998838
8,51502.322366758744,50570.50418688453,49825.75190873965,48680.13804601853
9,57342.97088392734,56176.60782959453,55246.81207166993,53820.81020675531
10,63207.65050775623,61780.147848968685,60645.127242984934,58909.55134227804
11,69096.40349637128,67381.05802172769,66020.70600494857,63946.749136832
12,75009.359986977,72979.35954974862,71373.64409569708,68932.87457825897
13,80946.52320809722,78574.94627040753,76703.90962055005,73868.26720575886
14,86907.90846973154,84167.7236448297,82011.48204122593,78753.27413521933
15,92893.61476024115,89757.68035286167,87296.42377177541,83588.32169093034
16,98903.63091863063,95344.69446343077,92558.68634989932,88373.72161235298
17,104938.01229210974,100928.71009017702,97798.28709353498,93109.8477458297
18,110996.81354355984,106509.67019698133,103015.24190733583,97797.06888586367
19,117080.09097990167,112087.51892438706,108209.56761004071,102435.75113696663
20,123188.12810884691,117662.42714439722,113381.50749021553,107026.48350356094
21,129321.15378401449,123234.51060362822,118531.24945034797,111569.79606791932
22,135479.2435978957,128803.73131430421,123658.82739877954,116066.06141562955
23,141662.52756818512,134370.10523860905,128764.32893499178,120515.70235410365
24,147871.19403144668,139933.70618036503,133847.89924221585,124919.19583810381
25,154105.54910221457,145494.72524213826,138909.80054546552,129277.13246038774
26,160365.61627275756,151053.070422999,143950.0117102217,133589.81608270432
27,166651.53923612286,156608.76943955335,148968.631064385,137857.66668975895
28,172963.74446945643,162162.13230724266,153966.0389804928,142081.38300314773
29,179302.3633368877,167713.17344119918,158942.31997748907,146261.3646145513
30,185667.41915405443,173261.79871873316,163897.44978412258,150397.89908026694
31,192058.9304681846,178807.90875736883,168831.39861789046,154491.26523099816
32,198477.30885817335,184351.7967128662,173744.52898396464,158542.13100134226
33,204923.0295291941,189893.8188717692,178637.266268641,162551.22405351826
34,211396.3196921777,195434.08302881278,183509.78711764448,166519.02018567076
35,217897.37192285823,200972.6618438879,188362.23279398895,170445.95671945147
36,224426.44740398513,206509.69608216462,193194.8124189916,174332.53577048035
37,230983.75559877255,212045.2742854432,198007.68264451248,178179.2039497598
38,237569.56270362876,217579.5412227768,202801.05610446222,181986.46084408736
39,244184.1669970395,223112.6732372391,207575.1767624516,185754.83439234266
40,250827.7893658941,228644.76877012601,212330.21043687212,189484.77143894086
41,257500.70768076333,234175.98273410002,217066.3791749158,193176.7721359628
42,264203.125070091,239706.3947852397,221783.82952549722,196831.25824392732
43,270935.15622086823,245235.99562156262,226482.61883864555,200448.5594587762
44,277696.91581563384,250764.77541786534,231162.80370121112,204029.0018749178
45,284488.5593959283,256292.7646870084,235824.48079901305,207572.94887445954
46,291310.29683996446,261820.0477554085,240467.80039319166,211080.81463039396
47,298162.25025250163,267346.62065072515,245092.82420875182,214552.92202172766
48,305044.54204019805,272872.4791750164,249699.6135085727,217989.59073383056
49,311957.29490121914,278397.6188921416,254288.22908166083,221391.13727278454
50,318900.63181415125,283922.0351144599,258858.73123069678,224757.87497878427
51,325874.6760261823,289445.72288878675,263411.17975883576,228090.11403855245
52,332879.5510405071,294968.67698156537,267945.6339557212,231388.16149673087
53,339915.38060291414,300490.89186321106,272462.152582667,234652.32126620534
54,346982.28868750756,306012.3616915805,276960.7938569628,237882.8941373204
55,354080.3994815153,311533.0802945184,281441.61543525296,241080.17778593735
56,361209.83736913215,317053.0411514291,285904.6743959379,244244.46678028582
57,368370.8576314162,322572.36809089273,290350.1579376163,247376.18330362983
58,375563.59314179514,328091.06198388105,294778.13007312507,250475.62387230693
59,382788.17652243807,333609.1228978295,299188.65378443187,253543.08151439764
60,390044.74095009407,339126.5509001664,303581.79182698164,256578.84659762873
61,397333.4201584111,344643.34605831275,307957.60673051164,259583.20685352615
62,404654.3484402649,350159.50843968254,312316.160799863,262556.44740134873
63,412007.6606500975,355675.03811168246,316657.51611578965,265498.85077180446
64,419393.49220626533,361189.9351417121,320981.73453576444,268410.69693055155
65,426811.97909339756,366704.1995971638,325288.877694782,271292.26330148603
66,434263.2578647638,372217.8315454228,329579.00700615894,274143.824789818
67,441747.46564465214,377730.83105386706,333852.1836623312,276965.65380493854
68,449264.74013075687,383243.1981898675,338108.4686356485,279758.02028307854
69,456815.2195965763,388754.93302078766,342347.9226791657,282521.1917097624
70,464399.04289382056,394266.0356139841,346570.606327432,285255.4331420574
71,472016.34945482947,399776.50603680615,350776.57989727607,287961.0072306213
72,479667.27929500054,405286.3443565959,354965.9034885899,290638.1742415499
73,487351.9730152271,410795.5506406883,359138.6369851086,293287.19207802584
74,495070.57180434675,416304.12495641113,363294.8400551878,295908.3163017712
75,502823.2174415997,421812.0673710851,367434.57215257856,298501.8001543053
76,510610.0522990978,427319.3779520236,371557.892517199,301067.8945780093
77,518431.2193443039,432826.0567665329,375664.86017590336,303606.84823699994
78,526286.862142521,438332.1038819121,379755.53394324856,306118.9075378132
79,534177.1248593923,443837.5193654531,383829.97242225753,308604.31664990075
80,542102.1522634121,449342.3032844407,387888.23400518,311063.31752594
81,550062.0897284461,454846.45570615254,391930.3768742508,313496.14992195985
82,558057.083236263,460349.976697859,395956.459002445,315903.0514172836
83,566087.2793790768,465852.8663268234,399966.53815423045,318284.257434291
84,574152.8253620992,471355.12466030184,403960.67188631813,320640.0012580008
85,582253.8690061033,476856.7517655432,407938.9175484089,322970.51405547536
86,590390.5587499969,482357.74770978926,411901.33228393825,325276.0248950494
87,598563.0436534085,487858.11256027466,415847.97303081816,327556.76076538395
88,606771.4733992817,493357.84638422687,419778.89652217634,329812.9465943473
89,615015.9982964825,498856.9492488661,423694.15928709257,332044.8052677247
90,623296.7692824164,504355.42122140556,427593.8176513328,334252.5576477579
91,631613.937925657,509853.26236905117,431477.9277380803,336436.4225915168
92,639945.5147365782,515335.5371006237,435335.7182157261,338590.09950827796
93,648277.0915474994,520792.5928732071,439160.3473814369,340709.7459598963
94,656608.6683584206,526224.5373798643,442952.0720990196,342795.8113278108
95,664940.2451693418,531631.4778537741,446711.1472426427,344848.7390592577
96,673271.821980263,537013.5210701952,450437.82571224804,346868.96674563334
97,681603.3987911842,542370.7733484218,454132.35844884283,348856.92619982193
98,689934.9756021054,547703.3405537303,457794.9944496733,350813.0435325026
99,698266.5524130266,553011.3280993183,461425.98078328086,352737.7392274484
100,706598.1292239478,558294.8409482355,465025.56260444183,354631.42821583117
101,714929.706034869,563553.9836153052,468593.98316899105,356494.51994954504
102,723261.2828457901,568788.860169039,472131.48384853086,358327.4184735619
103,731592.8596567113,573999.5742335427,475638.3041450262,360130.522497331
104,739924.4364676325,579186.2289904134,479114.6817052867,361904.22546523646
105,748256.0132785537,584348.9271806299,482560.85233533644,363648.9156261233
106,756587.5900894749,589487.7711064342,485977.0500146724,365364.97610190633
107,764919.1669003961,594602.8626332043,489363.5069104126,367052.78495527233
108,773250.7437113173,599694.3031913207,492720.4533913345,368712.7152564889
109,781582.3205222385,604762.1937780235,496048.118041805,370345.13514933037
110,789913.8973331597,609806.6349592617,499346.72767560196,371950.4079161336
111,798245.4741440809,614827.7268715361,502616.5073496292,373528.89204199443
112,806577.0509550021,619825.5692237319,505857.6803775249,375080.9412781169
113,814908.6277659233,624800.2612989454,509070.468343165,376606.90470432513
114,823240.2045768445,629751.9019563023,512255.0911140613,378107.1267907504
115,831571.7813877657,634680.5896327681,515411.7668546567,379581.9474587033
116,839903.3581986869,639586.4223449505,518540.71203951666,381031.70214074216
117,848234.935009608,644469.497690895,521642.141466419,382456.7218399482
118,856566.5118205292,649329.912851872,524716.2682693419,383857.33318841807
119,864898.0886314504,654167.7645941568,527763.3039313518,385233.85850498365
120,873229.6654423716,658983.1492708012,530783.4582973907,386586.61585217016
121,881561.2422532928,663776.162823399,533776.9395869655,387915.9190924016
122,889892.819064214,668546.900783842,536743.9544067379,389222.0779434642
123,898224.3958751352,673295.4582760705,539684.7077630179,390505.3980332379
124,906555.9726860564,678021.930017815,542599.403074159,391766.180953704
125,914887.5494969776,682726.4103223305,545488.2421828597,393004.72431424074
126,923219.1263078988,687408.9931001246,548351.4253683668,394221.3217942146
127,931550.70311882,692069.7718606764,551189.151358587,395416.263194877
128,939882.2799297412,696708.8397141495,554001.6173421027,396589.834490576
129,948213.8567406624,701326.2893730974,556789.0189800956,397742.3178792915
130,956545.4335515836,705922.213154161,559551.5504181781,398873.99183250323
131,964877.0103625047,710496.7029797595,562289.4042981319,399985.1311444002
132,973208.5871734259,715049.850379774,565002.7717695576,401076.0069804403
133,981540.1639843471,719581.7464932232,567691.8425014322,402146.88692526857
134,989871.7407952683,724092.4820699333,570356.8046935778,403198.035030003
135,998203.3176061895,728582.1474721993,572997.8450880422,404229.71185889555
136,1006534.8944171107,733050.8326764402,575615.1489803899,405242.17453537724
137,1014866.4712280319,737498.6272748469,578208.9002309069,406235.67678749503
138,1023198.0480389531,741925.6204770225,580779.2812757179,407210.4689927488
139,1031529.6248498743,746331.9011116168,583326.4731378179,408166.7982223364
140,1039861.2016607955,750717.5576279524,585850.6554380181,409104.90828481386
141,1048192.7784717167,755082.6780976452,588352.006405807,410025.0397691799
142,1056524.355282638,759427.3502162166,590830.7028901272,410927.4300873907
143,1064855.9320935593,763751.6613047003,593286.9203700696,411812.31351631385
144,1073187.5089044806,768055.6983112409,595720.8329654834,412679.9212391279
145,1081519.085715402,772339.5478126863,598132.6134475052,413530.48138617544
146,1089850.6625263232,776603.2960161738,600522.4332490055,414364.21907527646
147,1098182.2393372445,780847.0287607083,602890.4624749552,415181.3564515097
148,1106513.8161481658,785070.8315187346,605236.8699127112,415982.1127264684
149,1114845.3929590872,789274.7893977026,607561.8230422222,416766.7042169979
150,1123176.9697700085,793458.9871416261,609865.488046156,417535.3443834213
151,1131508.5465809298,797623.5091326346,612148.0298199484,418288.2438672608
152,1139840.123391851,801768.4393925191,614409.6119817732,419025.61052846076
153,1148171.7002027724,805893.8615842701,616650.3968824364,419747.649482119
154,1156503.2770136937,809999.8590136108,618870.5456151929,420454.5631347334
155,1164834.853824615,814086.5146305214,621070.2180254871,421146.5512199697
156,1173166.4306355363,818153.9110307597,623249.5727206188,421823.81083395676
157,1181498.0074464576,822202.1304573728,625408.767079333,422486.5364701162
158,1189829.584257379,826231.2548022034,627547.9572613369,423134.9200535316
159,1198161.1610683003,830241.3656073901,629667.298216742,423769.1509748644
160,1206492.7378792216,834232.5440668599,631766.9436954336,424389.4161238212
161,1214824.3146901429,838204.8710278159,633847.0462563676,424995.89992218016
162,1223155.8915010642,842158.4269922175,635907.7572767953,425588.78435637994
163,1231487.4683119855,846093.2921182552,637949.226961417,426168.2490096796
164,1239819.0451229068,850009.5462218177,639971.6043514638,426734.4710938928
165,1248150.621933828,853907.2687779546,641975.0373337106,427287.6254807038
166,1256482.1987447494,857786.5389223314,643959.6726494174,427827.884732569
167,1264813.7755556707,861647.4354526788,645925.6559032033,428355.41913321137
168,1273145.352366592,865490.036830236,647873.13157185,428870.3967177115
169,1281476.9291775133,869314.4211811873,649802.2430130386,429372.9833022016
170,1289808.5059884347,873120.6662980932,651713.1324740173,429863.34251316724
171,1298140.082799356,876908.8496413147,653605.9411002032,430341.6358163623
172,1306471.6596102773,880679.0483404327,655480.8089437167,430808.02254534187
173,1314803.2364211986,884431.3391956594,657337.8749718504,431262.6599296188
174,1323134.81323212,888165.7986792458,659177.2770754717,431705.70312244794
175,1331466.3900430412,891882.5029368815,660999.1520773608,432137.3052282436
176,1339797.9668539625,895581.5277890898,662803.6357404839,432557.61732963513
177,1348129.5436648838,899262.948732616,664590.8627762025,432966.7885141653
178,1356461.1204758051,902926.8409418097,666360.9668524191,433364.96590063575
179,1364792.6972867264,906573.2792700022,668114.0806016595,433752.2946651047
180,1373124.2740976478,910202.3382508768,669850.3356290929,434128.9180665416
181,1381455.850908569,913814.092099834,671569.8625204895,434494.9774721427
182,1389787.4277194904,917408.6147153509,673272.7908501168,434850.6123823124
183,1398119.0045304117,920985.9796803341,674959.2491885745,435195.9604553148
184,1406450.581341333,924546.2602634677,676629.3651105689,435531.1575315995
185,1414782.1581522543,928089.5294205548,678283.265202627,435856.33765780664
186,1423113.7349631756,931615.8597958538,679921.0750707506,436171.6331104543
187,1431445.311774097,935125.3237234091,681542.9193480114,436477.17441931367
188,1439776.8885850182,938617.993228375,683148.9217020875,436773.0903904752
189,1448108.4653959395,942093.9400283354,684739.204842741,437059.5081291102
190,1456440.0422068608,945553.2355346172,686313.8905292379,437336.55306193227
191,1464771.6190177822,948995.9508535978,687873.0995777105,437604.34895936126
192,1473103.1958287035,952422.1567880077,689416.9518684628,437863.0179573956
193,1481434.7726396248,955831.9238382267,690945.5663532197,438112.68057919486
194,1489766.349450546,959225.3222035755,692459.061062319,438353.455756378
195,1498097.9262614674,962602.4217836012,693957.553111849,438585.46085003996
196,1506429.5030723887,965963.292179357,695441.1587107298,438808.81167149084
197,1514761.07988331,969308.0026946778,696909.9931677403,439023.62250272126
198,1523092.6566942313,972636.6223374483,698364.1708984904,439230.0061165975
199,1531424.2335051526,975949.2198208676,699803.8054323394,439428.07379678974
200,1539755.810316074,979245.8635647075,701229.0094192614,439617.93535743747
201,1548087.3871269953,982526.6216965648,702639.8946366558,439799.6991625549
202,1556418.9639379166,985791.5620531103,704036.5719961072,439973.4721451804
203,1564750.5407488379,989040.75218133,705419.1515500913,440139.3598262727
204,1573082.1175597592,992274.2593397625,706787.7424986297,440297.46633335797
205,1581413.6943706805,995492.1504997311,708142.453195893,440447.8944189304
206,1589745.2711816018,998694.4923465697,709483.3911567522,440590.74547860987
207,1598076.847992523,1001881.3512808445,710810.6630632806,440726.1195690598
208,1606408.4248034444,1005052.7934195702,712124.3747712038,440854.1154256686
209,1614740.0016143657,1008208.8845974201,713424.631316301,440974.83047999727
210,1623071.578425287,1011349.6903679327,714711.5369207556,441088.3608769968
211,1631403.1552362083,1014475.2760047115,715985.1949994584,441194.80149199837
212,1639734.7320471297,1017585.7065026211,717245.7081662592,441294.2459474788
213,1648066.308858051,1020681.0465789767,718493.1782401731,441386.78662960505
214,1656397.8856689723,1023761.36067473,719727.7062515361,441472.5147045599
215,1664729.4624798936,1026826.7129556492,720949.3924481148,441551.52013465203
216,1673061.039290815,1029877.1673134939,722158.3363011676,441623.89169421385
217,1681392.6161017362,1032912.7873671852,723354.6365114598,441689.7169852887
218,1689724.1929126575,1035933.6364639713,724538.3910152316,441749.08245311154
219,1698055.7697235788,1038939.7776805871,725709.6969901201,441802.07340138464
220,1706387.3465345001,1041931.2738244096,726868.6508610353,441848.774007352
221,1714718.9233454214,1044908.1874346079,728015.3483059907,441889.2673366745
222,1723050.5001563428,1047870.580783289,729149.8842618883,441923.6353581086
223,1731382.076967264,1050818.515876638,730272.35293026,441951.9589579914
224,1739713.6537781854,1053752.0544560533,731382.847782963,441974.317954534
225,1748045.2305891067,1056671.2579992781,732481.4615678316,441990.7911119268
226,1756376.807400028,1059576.1877215258,733568.2863142863,442001.45615425764
227,1764708.3842109493,1062466.904576601,734643.4133388977,442006.3897792471
228,1773039.9610218706,1065343.469258016,735706.9332509087,442005.6676718017
229,1781371.537832792,1068205.9422001024,736758.935957713,441999.3645173883
230,1789703.1146437132,1071054.3835791175,737799.5106702917,441987.55401523225
231,1798034.6914546345,1073888.8533143469,738828.7459086076,441970.30889134074
232,1806366.2682655558,1076709.4110692015,739846.7295069579,441947.7009113545
233,1814697.8450764772,1079516.1162523103,740853.5486192852,441919.8008932297
234,1823029.4218873985,1082309.0280186085,741849.2897244473,441886.6787197524
235,1831360.9986983198,1085088.20527042,742834.0386314464,441848.4033508876
236,1839692.575509241,1087853.7066585377,743807.8804846181,441805.0428359654
237,1848024.1523201624,1090605.5905832965,744770.8997687792,441756.66432570637
238,1856355.7291310837,1093343.9151956427,745723.1803143366,441703.33408408763
239,1864687.305942005,1096068.7383982001,746664.8053023564,441645.11750005273
240,1873018.8827529263,1098780.117846329,747595.8572695935,441582.0790990666
241,1881350.4595638476,1101478.110949183,748516.4181134823,441514.28255451814
242,1889682.036374769,1104162.7748707603,749426.5690970886,441441.79069897195
243,1898013.6131856903,1106834.1665309502,750326.3908540241,441364.6655352718
244,1906345.1899966116,1109492.3426065762,751215.963393321,441282.96824749716
245,1914676.7668075329,1112137.3595324329,752095.366104271,441196.7592117754
246,1923008.3436184542,1114769.2735023205,752964.677761225,441106.09800695075
247,1931339.9204293755,1117388.140470074,753823.9765283567,441011.0434251129
248,1939671.4972402968,1119994.016150587,754673.3399643886,440911.6534819862
249,1948003.074051218,1122586.9560208328,755512.8450272825,440807.98542718164
250,1956334.6508621394,1125167.01532088,756342.568078892,440700.09575431386
251,1964666.2276730607,1127734.2490549048,757162.5848895805,440588.04021098407
252,1972997.804483982,1130288.7119921972,757972.9706428028,440471.87380863144
253,1981329.3812949033,1132830.4586681654,758773.7999396508,440351.65083225426
254,1989660.9581058247,1135359.5433853334,759565.1468033651,440227.42485000286
255,1997992.534916746,1137876.0202143362,760347.0846838101,440099.24872264575
256,2006324.1117276673,1140379.94299491,761119.6864619162,439967.1746129107
257,2014655.6885385886,1142871.3653368775,761883.0244540859,439831.2539947028
258,2022987.26534951,1145350.3406211305,762637.1704165672,439691.5376622003
259,2031318.8421604312,1147816.9220006075,763382.1955497923,439548.0757388306
260,2039650.4189713525,1150271.1624012662,764118.1705026826,439400.91768612794
261,2047981.9957822738,1152713.1145230539,764845.165376921,439250.11231247353
262,2056313.5725931951,1155142.8308408724,765563.2497311905,439095.7077817209
263,2064645.1494041164,1157560.3636055382,766272.4925853807,438937.7516217069
264,2072976.7262150378,1159965.7648447405,766972.9624247603,438776.2907326505
265,2081308.303025959,1162359.0863639934,767664.7272041193,438611.3713954408
266,2089639.8798368804,1164740.3797475845,768347.8543518772,438443.0392798151
267,2097971.4566478017,1167109.6963595203,769022.4107741606,438271.3394524298
268,2106303.0334587228,1169467.0873444665,769688.4628588489,438096.3163848238
269,2114634.610269644,1171812.6036286843,770346.076479588,437918.0139612775
270,2122966.187080565,1174146.2959209636,770995.3169997745,437736.4754865674
271,2131297.763891486,1176468.2147135516,771636.249276507,437551.743693619
272,2139629.340702407,1178778.410283077,772268.9376645084,437363.86075105786
273,2147960.917513328,1181076.9326914714,772893.4460200171,437172.8682706616
274,2156292.494324249,1183363.8317868859,773509.8377046485,436978.8073147132
275,2164624.0711351703,1185639.1572046035,774118.1755892256,436781.718403257
276,2172955.6479460914,1187902.9583679496,774718.5220575813,436581.6415212594
277,2181287.2247570124,1190155.2844891949,775310.9390103305,436378.6161256744
278,2189618.8015679335,1192396.1845704587,775895.4878686124,436172.6811524165
279,2197950.3783788546,1194625.707404605,776472.2295778054,435963.8750232409
280,2206281.9551897757,1196843.9015761372,777041.2246112115,435752.2356525332
281,2214613.5320006968,1199050.8154620866,777602.5329737132,435537.8004540093
282,2222945.108811618,1201246.4972328993,778156.2142054025,435320.60634732706
283,2231276.685622539,1203430.9948533182,778702.3273851799,435100.6897646102
284,2239608.26243346,1205604.3560832613,779240.9311343277,434878.0866568865
285,2247939.839244381,1207766.628478696,779772.083620054,434652.8325004408
286,2256271.416055302,1209917.8593925112,780295.8425590105,434424.96230308403
287,2264602.992866223,1212058.095975383,780812.2652207821,434194.5106103395
288,2272934.5696771443,1214187.3851766393,781321.40843135,433961.5115115477
289,2281266.1464880654,1216305.7737451193,781823.3285765275,433725.9986458902
290,2289597.7232989864,1218413.3082300297,782318.0816053699,433488.00520833407
291,2297929.3001099075,1220510.0349817965,782805.7230335573,433247.5639554979
292,2306260.8769208286,1222596.0001529155,783286.3079467516,433004.70721144055
293,2314592.4537317497,1224671.2496987956,783759.8910039272,432759.46687337273
294,2322924.0305426707,1226735.8293786019,784226.5264406765,432511.874417294
295,2331255.607353592,1228789.7847560926,784686.2680724888,432261.9609035549
296,2339587.184164513,1230833.1612004547,785139.1692980048,432009.7569823458
297,2347918.760975434,1232866.0038871337,785585.2831022453,431755.2928991128
298,2356250.337786355,1234888.3577986613,786024.6620598149,431498.598499903
299,2364581.914597276,1236900.26772548,786457.3583380814,431239.70323663834
300,2372913.491408197,1238901.7782667622,786883.42370033,430978.63617232017
301,2381245.0682191183,1240892.9338312275,787302.9095088931,430715.4259861652
302,2389576.6450300394,1242873.778637956,787715.8667282566,430450.1009786732
303,2397908.2218409604,1244844.3567171982,788122.3459281408,430182.6890766285
304,2406239.7986518815,1246804.7119111812,788522.3972865588,429913.21783803444
305,2414571.3754628026,1248754.887874912,788916.0705928503,429641.7144569838
306,2422902.9522737237,1250694.9280769764,789303.4152506927,429368.20576846384
307,2431234.5290846447,1252624.8758003353,789684.4802810878,429092.7182530987
308,2439566.105895566,1254544.7741431175,790059.3143253261,428815.2780418288
309,2447897.682706487,1256454.666019409,790427.9656479283,428535.91092052823
310,2456229.259517408,1258354.594160039,790790.4821395634,428254.642334562
311,2464560.836328329,1260244.601113362,791146.9113199449,427971.49739328213
312,2472892.41313925,1262124.7292460375,791497.3003407036,427686.50087446475
313,2481223.989950171,1263995.020743806,791841.6959882391,427399.67722868896
314,2489555.5667610923,1265855.5176122605,792180.1446865491,427111.05058365734
315,2497887.1435720134,1267706.2616776177,792512.6925000359,426820.6447484597
316,2506218.7203829344,1269547.2945874822,792839.3851362921,426528.48321778036
317,2514550.2971938555,1271378.6578116103,793160.2679488646,426234.5891760501
318,2522881.8740047766,1273200.3926426687,793475.3859399968,425938.985501543
319,2531213.4508156977,1275012.5401969915,793784.7837633495,425641.69477041933
320,2539545.0276266187,1276815.1414153327,794088.5057267016,425342.7392607152
321,2547876.60443754,1278608.237063616,794386.5957946286,425042.14095627924
322,2556208.181248461,1280391.8677336818,794679.0975911615,424739.9215506574
323,2564539.758059382,1282166.07384403,794966.0544024245,424436.1024509266
324,2572871.334870303,1283930.8956405607,795247.5091792521,424130.7047814775
325,2581202.911681224,1285686.3731973108,795523.5045397866,423823.74938774755
326,2589534.488492145,1287432.5464171888,795794.0827720551,423515.25683990447
327,2597866.0653030663,1289169.4550327042,796059.285836526,423205.2474364816
328,2606197.6421139874,1290897.1386066962,796319.1553686468,422893.7412079645
329,2614529.2189249084,1292615.6365330582,796573.7326813617,422580.75792033086
330,2622860.7957358295,1294324.9880374589,796823.0587676092,422266.3170785433
331,2631192.3725467506,1296025.2321780603,797067.174302801,421950.43792999623
332,2639523.9493576717,1297716.407846234,797306.119647282,421633.139467917
333,2647855.5261685927,1299398.553767273,797539.93484877,421314.44043472223
334,2656187.102979514,1301071.7085011005,797768.659644778,420994.35932533
335,2664518.679790435,1302735.9104429767,797992.3334650164,420672.91439042793
336,2672850.256601356,1304391.1978242015,798210.9954337777,420350.1236396985
337,2681181.833412277,1306037.608712815,798424.6843723018,420026.0048450014
338,2689513.410223198,1307675.1810142943,798633.4388011238,419700.57554351416
339,2697844.987034119,1309303.9524722483,798837.2969424028,419373.8530408312
340,2706176.5638450403,1310923.9606691084,799036.2967222339,419045.85441402195
341,2714508.1406559614,1312535.2430268168,799230.4757729402,418716.59651464847
342,2722839.7174668824,1314137.836807512,799419.8714353495,418386.0959717434
343,2731171.2942778035,1315731.7791142114,799604.5207610516,418054.3691947486
344,2739502.8710887246,1317317.1068914905,799784.4605146388,417721.43237641477
345,2747834.4478996457,1318893.8569261595,799959.7271759291,417387.30149566306
346,2756166.0247105667,1320462.0658479368,800130.3569421719,417051.99232040864
347,2764497.601521488,1322021.7701301207,800296.3857302367,416715.52041034715
348,2772829.178332409,1323573.0060902566,800457.8491787849,416377.9011197042
349,2781160.75514333,1325115.8098908023,800614.7826504249,416039.1495999487
350,2789492.331954251,1326650.21753979,800767.2212338503,415699.2808024706
351,2797823.908765172,1328176.2648914864,800915.1997459617,415358.3094812223
352,2806155.485576093,1329693.9876470487,801058.7527339717,415016.2501953267
353,2814487.0623870143,1331203.4213551788,801197.9144774941,414673.11731164926
354,2822818.6391979354,1332704.6014127743,801332.7189906167,414328.9250073373
355,2831150.2160088564,1334197.5630655766,801463.2000239581,413983.6872723251
356,2839481.7928197775,1335682.3414088162,801589.3910667081,413637.41791180597
357,2847813.3696306986,1337158.971387856,801711.3253486534,413290.13054867205
358,2856144.9464416197,1338627.487798831,801829.0358421861,412941.8386259215
359,2864476.5232525407,1340087.9252892851,801942.555264298,412592.5554090341
360,2872808.100063462,1341540.3183588067,802051.9160785588,412242.2939883152
361,2881139.676874383,1342984.7013596592,802157.150497079,411891.0672812095
362,2889471.253685304,1344421.1084974112,802258.2904824576,411538.8880345831
363,2897802.830496225,1345849.5738315624,802355.3677497151,411185.7688269764
364,2906134.407307146,1347270.1312761675,802448.4137682108,410831.7220708268
365,2914465.984118067,1348682.8146004572,802537.4597635459,410476.7600146621
366,2922797.5609289883,1350087.657429457,802622.5367194517,410120.8947452651
367,2931129.1377399093,1351484.6932446023,802703.6753796629,409764.13818980916
368,2939460.7145508304,1352873.9553843522,802780.9062497767,409406.50211796636
369,2947792.2913617515,1354255.4770448003,802854.2595990974,409047.9981439869
370,2956123.8681726726,1355629.2912802815,802923.7654624665,408688.63772875187
371,2964455.4449835937,1356995.4310039785,802989.4536420793,408328.43218179815
372,2972787.0217945147,1358353.9289885238,803051.3537092862,407967.39266331727
373,2981118.598605436,1359704.8178666006,803109.4950063817,407605.5301861274
374,2989450.175416357,1361048.13013154,803163.9066483778,407242.8556176195
375,2997781.752227278,1362383.8981379156,803214.6175247651,406879.37968167773
376,3006113.329038199,1363712.1541021375,803261.6563012593,406515.1129605744
377,3014444.90584912,1365032.9301030405,803305.0514215349,406150.0658968401
378,3022776.482660041,1366346.258082473,803344.8311089445,405784.24879510904
379,3031108.0594709623,1367652.1698458812,803381.0233682261,405417.67182393995
380,3039439.6362818833,1368950.6970628917,803413.6559871961,405050.34501761297
381,3047771.2130928044,1370241.871267892,803442.7565384295,404682.2782779029
382,3056102.7899037255,1371525.7238606072,803468.3523809272,404313.481375829
383,3064434.3667146466,1372802.2861066759,803490.4706617704,403943.9639533815
384,3072765.9435255677,1374071.589138222,803509.1383177622,403573.7355252256
385,3081097.5203364887,1375333.6639544254,803524.3820770559,403202.8054803827
386,3089429.09714741,1376588.5414220896,803536.2284607717,402831.18308388983
387,3097760.673958331,1377836.2522762069,803544.7037846004,402458.8774784366
388,3106092.250769252,1379076.8271205209,803549.8341603939,402085.897685981
389,3114423.827580173,1380310.296428088,803551.6454977451,401712.25260934356
390,3122755.404391094,1381536.6905418346,803550.1635055538,401337.9510337807
391,3131086.981202015,1382756.0396751128,803545.4136935818,400963.0016285372
392,3139418.5580129363,1383968.3739122543,803537.4213739949,400587.4129483781
393,3147750.1348238573,1385173.723209121,803526.2116628938,400211.19343510055
394,3156081.7116347784,1386372.1173936536,803511.8094818325,399834.3514190254
395,3164413.2884456995,1387563.5861664177,803494.239559326,399456.8951204694
396,3172744.8652566206,1388748.1591011481,803473.5264323442,399078.8326511978
397,3181076.4420675416,1389925.8656452904,803449.6944477971,398700.1720158578
398,3189408.0188784627,1391096.7351205398,803422.7677640059,398320.9211133932
399,3197739.595689384,1392260.7967233788,803392.7703521642,397941.08773843996
400,3206071.172500305,1393418.0795256111,803359.7259977873,397560.6795827039
401,3214402.749311226,1394568.6124748948,803323.6583021509,397179.70423631975
402,3222734.326122147,1395712.4243952723,803284.5906837175,396798.1691891924
403,3231065.902933068,1396849.5439876977,803242.546379553,396416.08183232066
404,3239397.479743989,1397979.9998305629,803197.5484467318,396033.4494591031
405,3247729.0565549103,1399103.8203802211,803149.6197637302,395650.2792666271
406,3256060.6333658313,1400221.0339715076,803098.7830318109,395266.57835694053
407,3264392.2101767524,1401331.6688182587,803045.0607763949,394882.3537383068
408,3272723.7869876735,1402435.7530138285,802988.475348424,394497.61232644325
409,3281055.3637985946,1403533.3145316038,802929.0489257121,394112.36094574345
410,3289386.9406095156,1404624.3812255159,802866.8035142861,393726.606330483
411,3297718.5174204367,1405708.9808305507,802801.7609497166,393340.35512600944
412,3306050.094231358,1406787.1409632568,802733.9428984384,392953.61388991686
413,3314381.671042279,1407858.8891222517,802663.3708590609,392566.38909320446
414,3322713.2478532,1408924.2526887243,802590.0661636671,392178.6871214202
415,3331044.824664121,1409983.2589269374,802514.0499791044,391790.5142757892
416,3339376.401475042,1411035.9349847266,802435.3433082642,391401.87677432713
417,3347707.978285963,1412082.3078939975,802353.9669913516,391012.7807529391
418,3356039.5550968843,1413122.404571221,802269.941707146,390623.2322665041
419,3364371.1319078053,1414156.2518179254,802183.2879742513,390233.23728994455
420,3372702.7087187264,1415183.8763211884,802094.0261523366,389842.8017192826
421,3381034.2855296475,1416205.3046541251,802002.1764433673,389451.9313726818
422,3389365.8623405686,1417220.563276375,801907.7588928264,389060.6319914753
423,3397697.4391514896,1418229.678534586,801810.793390927,388668.90924118034
424,3406029.0159624107,1419232.676662898,801711.299673815,388276.7687124996
425,3414360.592773332,1420229.5837834221,801609.2973247621,387884.21592230885
426,3422692.169584253,1421220.42590672,801504.8057753502,387491.25631463225
427,3431023.746395174,1422205.22893228,801397.8443066464,387097.895261604
428,3439355.323206095,1423184.0186489907,801288.4320503689,386704.1380644178
429,3447686.900017016,1424156.8207356143,801176.5879900435,386309.98995426384
430,3456018.476827937,1425123.6607612562,801062.330962152,385915.45609325287
431,3464350.0536388583,1426084.5641858338,800945.6796572708,385520.5415753286
432,3472681.6304497793,1427039.556360542,800826.6526212011,385125.25142716797
433,3481013.2072607004,1427988.6625283186,800705.2682560907,384729.59060906916
434,3489344.7840716215,1428931.9078243054,800581.5448215462,384333.56401582836
435,3497676.3608825426,1429869.3172763092,800455.5004357372,383937.1764776046
436,3506007.9376934636,1430800.9158052602,800327.1530764922,383540.43276077346
437,3514339.5145043847,1431726.728225668,800196.5205823856,383143.3375687691
438,3522671.091315306,1432646.7792460762,800063.6206538158,382745.89554291574
439,3531002.668126227,1433561.0934695152,799928.4708540762,382348.1112632475
440,3539334.244937148,1434469.6953939525,799791.0886104167,381949.989249318
441,3547665.821748069,1435372.6094127414,799651.491215098,381551.533960999
442,3555997.39855899,1436269.8598150676,799509.6958264364,381152.7497992683
443,3564328.975369911,1437161.4707863943,799365.7194698423,380753.64110698784
444,3572660.5521808323,1438047.466408905,799219.5790388488,380354.2121696706
445,3580992.1289917533,1438927.8706619446,799071.2912961337,379954.4672162385
446,3589323.7058026744,1439802.707422458,798920.8728745331,379554.4104197692
447,3597655.2826135955,1440672.0004654287,798768.3402780469,379154.0458982338
448,3605986.8594245166,1441535.7734643128,798613.7098828369,378753.3777152245
449,3614318.4362354376,1442394.049991473,798456.997938217,378352.40988067276
450,3622650.0130463587,1443246.8535186113,798298.2205676356,377951.1463515577
451,3630981.58985728,1444094.2074171968,798137.393769651,377549.5910326055
452,3639313.166668201,1444936.1349588959,797974.5334188979,377147.7477769794
453,3647644.743479122,1445772.6593159968,797809.6552670485,376745.62038696057
454,3655976.320290043,1446603.8035618349,797642.774943764,376343.21261462005
455,3664307.897100964,1447429.5906712152,797473.9079576398,375940.5281624817
456,3672639.473911885,1448250.0435208327,797303.0696971439,375537.5706841767
457,3680971.0507228062,1449065.1848896914,797130.2754315465,375134.3437850889
458,3689302.6275337273,1449875.0374595218,796955.5403118442,374730.85102299217
459,3697634.2043446484,1450679.6238151963,796778.8793716753,374327.095908679
460,3705965.7811555695,1451478.9664451424,796600.3075282294,373923.08190658095
461,3714297.3579664906,1452273.0877417547,796419.8395831492,373518.81243538077
462,3722628.9347774116,1453062.0100018054,796237.4902234254,373114.2908686166
463,3730960.5115883327,1453845.755426852,796053.2740222852,372709.5205352782
464,3739292.088399254,1454624.3461236446,795867.2054400729,372304.50472039497
465,3747623.665210175,1455397.8041045298,795679.2988251249,371899.2466656167
466,3755955.242021096,1456166.1512878549,795489.5684146367,371493.7495697863
467,3764286.818832017,1456929.4094983684,795298.0283355243,371088.0165895052
468,3772618.395642938,1457687.6004676207,795104.692605278,370682.0508396909
469,3780949.972453859,1458440.7458343608,794909.5751328104,370275.85539412766
470,3789281.5492647802,1459188.8671449337,794712.6897192971,369869.4332860096
471,3797613.1260757013,1459931.9858536746,794514.0500590113,369462.78750847664
472,3805944.7028866224,1460670.1233233016,794313.6697401521,369055.92101514357
473,3814276.2796975435,1461403.3008253071,794111.5622456656,368648.8367206218
474,3822607.8565084646,1462131.5395403476,793907.7409540608,368241.5375010346
475,3830939.4333193856,1462854.8605586314,793702.2191402181,367834.02619452524
476,3839271.0101303067,1463573.2848803045,793495.0099761923,367426.30560175853
477,3847602.586941228,1464286.8334158356,793286.1265320088,367018.3784864157
478,3855934.163752149,1464995.5269863994,793075.5817764541,366610.247575683
479,3864265.74056307,1465699.3863242571,792863.3885778601,366201.9155607332
480,3872597.317373991,1466398.4320731366,792649.5597048816,365793.38509720156
481,3880928.894184912,1467092.6847886103,792434.1078272694,365384.65880565497
482,3889260.470995833,1467782.1649384722,792217.0455166354,364975.73927205504
483,3897592.0478067542,1468466.8929031116,791998.3852472134,364566.62904821493
484,3905923.6246176753,1469146.8889758873,791778.1393966131,364157.3306522506
485,3914255.2014285964,1469822.1733634986,791556.3202465688,363747.84656902554
486,3922586.7782395175,1470492.7661863563,791332.9399836815,363338.17925058986
487,3930918.3550504385,1471158.6874789502,791108.0107001566,362928.3311166138
488,3939249.9318613596,1471819.9571902165,790881.5443945342,362518.3045548152
489,3947581.5086722807,1472476.595183903,790653.5529724153,362108.1019213813
490,3955913.085483202,1473128.6212389325,790424.0482471816,361697.72554138553
491,3964244.662294123,1473776.055049766,790193.0419407092,361287.1777091978
492,3972576.239105044,1474418.916226763,789960.5456840784,360876.4606888905
493,3980907.815915965,1475057.2242965398,789726.5710182759,360465.57671463815
494,3989239.392726886,1475690.998702328,789491.1293948937,360054.5279911125
495,3997570.969537807,1476320.2588043304,789254.2321768207,359643.316693872
496,4005902.5463487282,1476945.0238800757,789015.8906389305,359231.94496974617
497,4014234.1231596493,1477565.3131247712,788776.1159687624,358820.4149372152
498,4022565.6999705704,1478181.1456516546,788534.9192671987,358408.72868678416
499,4030897.2767814915,1478792.5404923435,788292.3115491349,357996.8882813524
500,4039228.8535924125,1479399.5165971848,788048.303744147,357584.89575657813
501,4047560.4304033336,1480002.0928356012,787802.9066971513,357172.75312123814
502,4055892.0072142547,1480600.287996437,787556.1311690608,356760.4623575828
503,4064223.584025176,1481194.1207883018,787307.9878374357,356348.02542168635
504,4072555.160836097,1481783.609839914,787058.4872971288,355935.4442437925
505,4080886.737647018,1482368.7737004405,786807.6400609264,355522.72072865564
506,4089218.314457939,1482949.6308398382,786555.4565601844,355109.85675587726
507,4097549.89126886,1483526.1996491908,786301.9471454578,354696.85418023827
508,4105881.468079781,1484098.4984410463,786047.122087128,354283.71483202674
509,4114213.0448907022,1484666.5454497524,785790.9915760228,353870.4405173612
510,4122544.6217016233,1485230.3588317898,785533.5657240333,353457.03301851003
511,4130876.1985125444,1485789.956666106,785274.8545647246,353043.49409420614
512,4139207.7753234655,1486345.3569544444,785014.8680539434,352629.825479958
513,4147539.3521343865,1486896.5776216765,784753.6160704193,352216.0288883561
514,4155870.9289453076,1487443.6365161277,784491.1084163623,351802.1060093759
515,4164202.5057562287,1487986.5514099062,784227.3548180558,351388.0585106761
516,4172534.08256715,1488525.339999227,783962.3649264441,350973.8880378936
517,4180865.659378071,1489060.019904737,783696.1483177169,350559.5962149342
518,4189197.236188992,1489590.6086718363,783428.7144938874,350145.1846442596
519,4197528.8129999135,1490117.123771002,783160.0728833674,349730.6549071707
520,4205860.389810835,1490639.5825981055,782890.2328415373,349316.0085640866


==> data/llm_cumulative_wW.csv <==
week,rev_k1,rev_k1_25,rev_k1_5,rev_k2
0,29886.444185232023,29886.444185232023,29886.444185232023,29886.444185232023
1,59859.72888624952,59727.23175370778,59619.393833590235,59450.003237678095
2,89920.41599935683,89522.38465896761,89199.27023867972,88693.24555479904
3,120069.56578536272,119272.42095969933,118626.98936175274,117619.21251731203
4,150308.42519970032,148978.04314041056,147903.6501575513,146231.10701978303
5,180636.7050870177,178638.41529653198,177028.8117645622,174530.5708637445
6,211055.65098503968,208254.23392875242,206003.5643044851,202520.75575815619
7,241565.9167025531,237825.60151143733,234828.4024557658,230204.1970920781
8,272167.8873496276,267352.34951324284,263503.5484793067,257583.13715768466
9,302860.7758290673,296833.1348789206,292028.0487053493,284658.6218326319
10,333647.0661043746,326269.88328759454,320404.21679681103,311434.9440370759
11,364527.2790389327,355662.55498221517,348632.39958378073,337914.4097600645
12,395501.2985387854,385010.4709025715,376712.3032015542,364098.66438769834
13,426570.28096751566,414314.22209036,404644.9025007085,389990.60230157746
14,457737.6553629581,443576.669896047,432433.44125895115,415595.3672772856
15,489006.16330610303,472799.9858378812,460080.4720451028,440917.3925332852
16,520378.0275410491,501985.8202119136,487588.0248340679,465960.5695290951
17,551856.2845220956,531136.6346291151,514958.9395488865,490729.5806888588
18,583444.1676725317,560255.0852641502,542196.2493144237,515229.28283487534
19,615143.2693947916,589342.1848554735,569301.3424623645,539462.8693707755
20,646956.4912908901,618400.252915666,596276.9127464305,563434.820673276
21,678886.1505404743,647431.0220993441,623125.0657151522,587149.010639859
22,710934.7249600022,676436.3832521534,649848.0637657086,610609.4519159055
23,743102.947950799,705416.4803485984,676446.4210865843,633818.3910090446
24,775393.0184004216,734372.9203831364,702922.1135534752,656779.5183551679
25,807806.0049770329,763306.1776542388,729275.9830181429,679495.3727758207
26,840342.6556125985,792216.4032372322,755508.5467860317,701968.1511227995
27,873004.2566588685,821104.2841298806,781620.85676661,724200.5675939329
28,905792.914259306,849971.3246138706,807614.7808395984,746196.1352632185
29,938710.2848902798,878818.5767855179,833491.7333903997,767957.8967786516
30,971756.7605895501,907645.8257737231,859251.8605327636,789487.6097457841
31,1004933.7019530924,936453.82272622,884896.2730997256,810787.9798780736
32,1038241.5830294284,965242.4296932891,910425.1915319946,831860.8060432076
33,1071680.3967853037,994011.0250827713,935838.3513376241,852707.3858792521
34,1105250.0898147407,1022758.9383584135,961135.4377949983,873328.9506526679
35,1138950.8429883565,1051485.7306784345,986316.3665960215,893726.9460550987
36,1172783.3658748863,1080191.48930625,1011381.5782614511,913903.3267708815
37,1206748.186987649,1108876.1178460966,1036331.3283811117,933859.8468680328
38,1240847.264122568,1137540.9465701645,1061167.2979456016,953599.6702793317
39,1275082.264149855,1166187.0121993476,1085890.8731316014,973125.6507356248
40,1309454.7276248403,1194815.2225030952,1110503.3099062666,992440.4965168464
41,1343965.501414668,1223425.7889150812,1135005.1666474224,1011546.2032174837
42,1378614.9796443006,1252018.4674681386,1159396.5450830054,1030444.294829948
43,1413404.373447071,1280593.8285336934,1183678.3600349918,1049137.0936310969
44,1448334.8477629223,1309152.393608841,1207851.4762109483,1067626.8571150638
45,1483407.912958153,1337695.026924881,1231917.0998170285,1085916.1697462234
46,1518624.3202094142,1366221.8308200552,1255875.6739351552,1104006.8384750483
47,1553984.0237310294,1394732.1079555652,1279726.8407434647,1121899.8550959453
48,1589486.941514744,1423225.1220439684,1303470.2022491167,1139596.1571161842
49,1625133.579822847,1451700.7223309013,1327105.9447744132,1157097.2523768765
50,1660924.0401266492,1480158.3505221102,1350633.8458882098,1174404.226117998
51,1696858.167895097,1508597.18956057,1374053.4231873993,1191517.8898922463
52,1732936.3480164066,1537016.9590365766,1397364.7297113535,1208439.5771106314
53,1769158.6376085696,1565417.0479866597,1420567.48674517,1225170.2759756546
54,1805526.0350647385,1593797.7839273303,1443662.3528577362,1241711.8986481053
55,1842039.2942065299,1622159.2469966945,1466649.7380476464,1258066.095520515
56,1878698.5475225775,1650500.8931812693,1489529.426974305,1274233.8785746163
57,1915503.5540573962,1678821.8021930614,1512300.8268392754,1290215.869387879
58,1952455.0449326138,1707122.0229789622,1534964.312899932,1306013.6447711876
59,1989554.5528165621,1735402.4031784544,1557521.0579314083,1321629.5663536647
60,2026803.2311949332,1763663.4083823336,1579971.8514895423,1337065.5999673565
61,2064201.8360530909,1791905.1038030349,1602317.0815854152,1352323.2974423787
62,2101753.5791640035,1820130.0075505313,1624559.5879654435,1367406.650006501
63,2139459.9107124405,1848338.873244444,1646700.4447276706,1382317.8710198218
64,2177320.8198961415,1876530.9906030775,1668739.2609149672,1397057.6966852543
65,2215336.25916459,1904705.6096700055,1690675.6047457657,1411626.8103954592
66,2253507.4451676724,1932863.2417504943,1712510.3045546203,1426027.1437885247
67,2291836.663055835,1961005.4636993688,1734245.2530841928,1440261.681154005
68,2330327.45255724,1989135.1039858311,1755883.5935541769,1454334.6456148399
69,2368981.8563471893,2017253.4910504906,1777426.9680224184,1468248.7476004194
70,2407800.3751778696,2045360.408422668,1798875.4725062961,1482005.140078874
71,2446784.094115609,2073456.2209451545,1820229.7832115418,1495605.5448957714
72,2485935.711571586,2101542.903792375,1841492.1855544504,1509053.281905185
73,2525256.5490505253,2129621.0522064823,1862663.5839020063,1522350.2788176686
74,2564747.423570363,2157690.7539043697,1883744.3739829138,1535497.9437181333
75,2604411.3706975486,2185754.3121002694,1904737.1659141988,1548499.8881983028
76,2644250.6132212025,2213813.2141671483,1925643.752866593,1561358.8961269704
77,2684266.1556840003,2241867.726154782,1946464.7055865822,1574076.5182759443
78,2724458.6772519886,2269917.7856467036,1967200.2652573173,1586653.9652838903
79,2764829.0072587375,2297963.4772914383,1987850.819033792,1599092.5832934869
80,2805378.5377877066,2326005.4453718946,2008417.3126161678,1611394.266625778
81,2846107.994484093,2354043.664604185,2028900.0210525119,1623560.2286830018
82,2887018.1047034925,2382078.1082732044,2049299.2168782777,1635591.670187231
83,2928109.5974451154,2410108.7481527096,2069615.1700402764,1647489.7792025812
84,2969383.203280597,2438135.554420937,2089848.1478161684,1659255.7311520292
85,3010839.65427815,2466158.4955715085,2109998.414729231,1670890.6888286
86,3052479.6839217963,2494177.5383193623,2130066.2324581374,1682395.8024006684
87,3094304.0270254044,2522192.6475014286,2150051.8597414657,1693772.2094111047
88,3136313.419641232,2550203.7859717617,2169955.552276651,1705021.0347699814
89,3178508.5989626725,2578210.914490814,2189777.5626130668,1716143.390740537
90,3220890.3032208723,2606213.991608528,2209518.1400389085,1727140.3769180789
91,3263459.791149919,2634213.4931159425,2229178.050036579,1738013.5997765306
92,3306218.1648895666,2662209.7349342764,2248757.8971755374,1748764.4956515965
93,3349166.214294772,2690202.7174107693,2268257.9694118924,1759394.175129826
94,3392304.732523392,2718192.4408926233,2287678.5536660817,1769903.7387149364
95,3435634.5160499937,2746178.9057270037,2307019.935826598,1780294.276919353
96,3479156.364679725,2774162.1122610387,2326282.4007537006,1790566.870354918
97,3522871.0815622415,2802142.06084182,2345466.232283112,1800722.5898227768
98,3566779.4732056926,2830118.751816402,2364571.713229705,1810762.496402447
99,3610882.349490764,2858092.1855318025,2383599.125391173,1820687.6415400805
100,3655180.523684783,2886062.3623350016,2402548.7495516893,1830499.0671359221
101,3699674.8124558777,2914029.282572943,2421420.86548555,1840197.805630976
102,3744366.0358871995,2941992.9465925326,2440215.7519608093,1849784.8800928844
103,3789255.0174912033,2969953.3547406406,2458933.686742897,1859261.3043010267
104,3834342.5842239875,2997910.5073641,2477574.9465982243,1868628.0828308463
105,3879629.566499694,3025864.404809706,2496139.8072977774,1877886.2111374114
106,3925116.7982049678,3053815.0474242177,2514628.5436206977,1887036.6756382175
107,3970805.1167134806,3081762.435554357,2533041.429357849,1896080.4537952377
108,4016695.3629005086,3109706.569546808,2551378.737315372,1905018.5141962292
109,4062788.381157578,3137647.4497482195,2569640.7393182255,1913851.8166353002
110,4109085.0194071666,3165585.0765052023,2587827.706213716,1922581.3121927457
111,4155586.129117471,3193519.4501643307,2605939.907875014,1931207.94331416
112,4202292.565317232,3221450.5710721416,2623977.6132046566,1939732.6438888286
113,4249205.186610623,3249378.4395751352,2641941.0901380405,1948156.3393274096
114,4296324.855192204,3277303.056019775,2659830.6056468976,1956479.9466389103
115,4343652.436861933,3305224.420752488,2677646.4257427636,1964704.3745069643
116,4391188.801040243,3333142.5341196633,2695388.8154804297,1972830.5233654159
117,4438934.820783183,3361057.3964676536,2713058.0389613844,1980859.2854732184
118,4486891.372797617,3388969.0081427745,2730654.359337243,1988791.5449886534
119,4535059.337456495,3416877.369491305,2748178.0388131617,1996628.1780428747
120,4583439.59881418,3444782.480859488,2765629.338651244,2004370.0528127856
121,4632033.044621847,3472684.342593527,2783008.519173931,2012018.0295932542
122,4680840.566342934,3500582.955039591,2800315.8397673815,2019572.9608686732
123,4729863.059168674,3528478.318543812,2817551.5588848395,2027035.6913838696
124,4779101.422033677,3556370.433452283,2834715.9340499896,2034407.058214371
125,4828556.557631587,3584259.300111063,2851809.2218603003,2041687.8908360347
126,4878229.372430798,3612144.918866172,2868831.677990355,2048879.0111940424
127,4928120.776690242,3640027.2900635945,2885783.5571951712,2055981.2337712713
128,4978231.6844752375,3667906.414049277,2902665.1133135087,2062995.3656560425
129,5028563.013673408,3695782.29116913,2919476.5992711633,2069922.2066092547
130,5079115.686010663,3723654.921769026,2936218.2670842526,2076762.5491309096
131,5129890.627067253,3751524.3061948027,2952890.367862486,2083517.1785260316
132,5180888.766293881,3779390.4447922595,2969493.151812425,2090186.8729699897
133,5232111.037027894,3807253.337907159,2986026.8682407327,2096772.4035732273
134,5283558.376509528,3835112.9858852266,3002491.7655574093,2103274.5344454027
135,5335231.725898235,3862969.3890721523,3018888.091279017,2109694.022758948
136,5387132.03028907,3890822.5478135883,3035216.0920318933,2116031.6188120525
137,5439260.238729146,3918672.4624551497,3051476.0135553544,2122288.066091071
138,5491617.304234164,3946519.1333424156,3067668.100704883,2128464.101332368
139,5544204.183805004,3974362.5608209274,3083792.5974553097,2134560.454583599
140,5597021.838444393,4002202.7452361905,3099849.7469039774,2140577.849264439
141,5650071.233173639,4030039.6869336735,3115839.7912739,2146517.0022267536
142,5703353.337049431,4057873.3862588075,3131762.971916905,2152378.623814228
143,5756869.123180722,4085703.843556987,3147619.5293167694,2158163.4179214546
144,5810619.568745665,4113531.0591735705,3163409.703092339,2163872.0820524823
145,5864605.6550086355,4141355.0334538785,3179133.73200064,2169505.307378836
146,5918828.367337315,4169175.7667431952,3194791.8539399807,2175063.778797007
147,5973288.695219852,4196993.259386769,3210384.3059530365,2180548.174985426
148,6027987.632282091,4224807.511729809,3225911.32422993,2185959.1684609116
149,6082926.176304875,4252618.524117491,3241373.144111296,2191297.4256346147
150,6138105.32924142,4280426.296894952,3256770.000091338,2196563.606867448
151,6193526.097234763,4308230.830407291,3272102.125820871,2201758.3665250167
152,6249189.490635284,4336032.1249995725,3287369.754110356,2206882.3530320483
153,6305096.524018296,4363830.181016823,3302573.116932921,2211936.2089263285
154,6361248.216201714,4391624.998804034,3317712.445427375,2216920.570912149
155,6417645.590263798,4419416.578706157,3332787.969901206,2221836.0699132667
156,6474289.673560964,4447204.9210681105,3347799.919833573,2226683.331125387
157,6531181.497745679,4474990.026234773,3362748.5238782843,2231462.9740681658
158,6588322.098784421,4502771.894550988,3377634.009866766,2236175.6126367413
159,6645712.51697572,4530550.526361563,3392456.6048110207,2240821.8551527997
160,6703353.796968277,4558325.922011266,3407216.534906572,2245402.3044151748
161,6761246.987779147,4586098.081844832,3421914.025535405,2249917.5577499885
162,6819393.142812015,4613867.006206955,3436549.301268889,2254368.207060337
163,6877793.319875531,4641632.695442296,3451122.5858706944,2258754.8388755266
164,6936448.581201737,4669395.149895477,3465634.1022996977,2263078.0343998596
165,6995359.993464558,4697154.369911085,3480084.072712876,2267338.3695609802
166,7054528.627798384,4724910.355833669,3494472.7184681906,2271536.415057781
167,7113955.5598167125,4752663.108007742,3508800.2601274615,2275672.7364078728
168,7173641.869630886,4780412.62677778,3523066.9174592304,2279747.8939946247
169,7233588.641868899,4808158.912488222,3537272.9094416136,2283762.4431137783
170,7293796.965694282,4835901.965483471,3551418.454265145,2287716.9340196354
171,7354267.934825072,4863641.786107892,3565503.7693356103,2291611.911970831
172,7415002.647552853,4891378.374705816,3579529.071276866,2295447.9172756854
173,7476002.206761886,4919111.731621534,3593494.575933655,2299225.4853371494
174,7537267.71994831,4946841.857199302,3607400.498374407,2302945.146697338
175,7598800.29923943,4974568.751783339,3621247.052894032,2306607.427081662
176,7660601.061413079,5002292.415717829,3635034.4530167007,2310212.847442558
177,7722671.12791707,5030012.849346917,3648762.911498617,2313761.92400282
178,7785011.624888722,5057730.053014712,3662432.640330781,2317255.168298542
179,7847623.683174469,5085444.027065287,3676043.8507417412,2320693.0872216644
180,7910508.4383495515,5113154.771842678,3689596.753200335,2324076.1830621394
181,7973667.030737795,5140862.287690884,3703091.557418423,2327404.953549712
182,8037100.605431461,5168566.574953868,3716528.47235361,2330679.8918953203
183,8100810.31231119,5196267.633975555,3729907.70621196,2333901.486832122
184,8164797.306066026,5223965.465099836,3743229.4664506963,2337070.2226561457
185,8229062.746213521,5251660.0686705625,3756493.959780897,2340186.5792665775
186,8293607.797119928,5279351.445031551,3769701.392170178,2343251.0322056767
187,8358433.628020474,5307039.594526581,3782851.968845366,2346264.0526983333
188,8423541.413039725,5334724.517499394,3795945.894295165,2349226.1076912642
189,8488932.331212027,5362406.214293698,3808983.3722728086,2352137.659891853
190,8554607.56650204,5390084.685253162,3821964.6057987073,2354999.1678066403
191,8620568.307825353,5417759.930721419,3834889.7971630823,2357811.08577946
192,8686815.749069186,5445431.951042065,3847759.1479285937,2360573.8640292347
193,8753351.089113185,5473100.746558662,3860572.858932955,2363287.948687422
194,8820175.531850291,5500766.3176147295,3873331.130291543,2365953.781835126
195,8887290.286207711,5528428.664553757,3886034.161399993,2368571.8015398695
196,8954696.566167964,5556087.787719193,3898682.1509367903,2371142.4418920316
197,9022395.590790024,5583743.687454452,3911275.2968658474,2373666.133040957
198,9090388.584230546,5611396.36410291,3923813.796439075,2376143.3012307356
199,9158676.775765186,5639045.818007908,3936297.846198942,2378574.368835656
200,9227261.399810003,5666692.049512749,3948727.6419810285,2380959.7543953415
201,9296143.695942953,5694335.0589607,3961103.3789165667,2383299.872649562
202,9365324.908925483,5721974.846694993,3973425.2514349753,2385595.1345727346
203,9434806.288724195,5749611.41305882,3985693.4532663836,2387845.9474081057
204,9504589.090532623,5777244.75839534,3997908.177444145,2390052.714701629
205,9574674.57479308,5804874.883047674,4010069.6163073457,2392215.8363355286
206,9645064.007218616,5832501.787358905,4022177.961503299,2394335.7085615667
207,9715758.65881505,5860125.471672081,4034233.403990035,2396412.7240339983
208,9786759.805903113,5887745.936330214,4046236.1340387794,2398447.2718422366
209,9858068.730140658,5915363.181676279,4058186.341236424,2400439.737543215
210,9929686.718544994,5942977.208053213,4070084.214487987,2402390.50319346
211,10001615.063515285,5970588.015803917,4081929.9420190663,2404299.947380869
212,10073855.062855063,5998195.605271258,4093723.711378283,2406168.445256203
213,10146408.019794824,6025799.976798064,4105465.7094397154,2407996.36856429
214,10219275.243014721,6053401.130727127,4117156.1224053265,2409784.085674948
215,10292458.046667354,6080999.067401202,4128795.13580738,2411531.961613627
216,10365957.750400655,6108593.787163009,4140382.93451085,2413240.35809177
217,10439775.679380864,6136185.29035523,4151919.70271582,2414909.6335369023
218,10513913.164315607,6163773.5773205105,4163405.6239598757,2416540.1431224435
219,10588371.54147707,6191358.648401462,4174840.881120486,2418132.238797253
220,10663152.15272526,6218940.503940655,4186225.6564173787,2419686.2693149047
221,10738256.345531385,6246519.144280627,4197560.131414905,2421202.5802626954
222,10813685.473001305,6274094.569763878,4208844.487024398,2422681.514090392
223,10889440.8938991,6301666.780732873,4220078.903506518,2424123.410138716
224,10965523.972670732,6329235.777530037,4231263.5604735995,2425528.6046675714
225,11041936.079467803,6356801.560497761,4242398.636891975,2426897.4308840125
226,11118678.590171412,6384364.1299784,4253484.311084303,2428230.218969963
227,11195752.886416115,6411923.486314271,4264520.760731883,2429527.296109678
228,11273160.355613988,6439479.629847655,4275508.162876963,2430788.9865169614
229,11350902.390978782,6467032.560920797,4286446.693925031,2432015.611462133
230,11428980.391550181,6494582.279875906,4297336.5296471175,2433207.489298752
231,11507395.762218174,6522128.787055153,4308177.845182065,2434364.935490099
232,11586149.913747508,6549672.082800674,4318970.81503881,2435488.2626354136
233,11665176.058507944,6577187.004015794,4329704.471458309,2436574.6997119295
234,11744146.19606318,6604552.746923163,4340325.763618136,2437609.9515097104
235,11823060.130236894,6631769.964663864,4350835.600646487,2438594.7182814265
236,11901917.664165614,6658839.307577258,4361234.884464009,2439529.690795463
237,11980718.600296319,6685761.423212957,4371524.509840326,2440415.550463476
238,12059462.740384016,6712536.956342744,4381705.364450145,2441252.9694662415
239,12138149.885489322,6739166.54897245,4391778.328928902,2442042.6108778175
240,12216779.835976027,6765650.840353775,4401744.276927994,2442785.1287880493
241,12295352.391508657,6791990.466996052,4411604.075169567,2443481.168423432
242,12373867.351050025,6818186.062677978,4421358.583500883,2444131.3662663545
243,12452324.512858769,6844238.258459275,4431008.65494826,2444736.3501727507
244,12530723.674486889,6870147.682692316,4440555.135770594,2445296.739488172
245,12609064.63277727,6895914.961033697,4449998.86551246,2445813.1451623086
246,12687347.1838612,6921540.716455755,4459340.677056801,2446286.1698619775
247,12765571.123155877,6947025.569258041,4468581.396677205,2446716.4080825965
248,12843736.245361906,6972370.137078744,4477721.84408978,2447104.4462581673
249,12921842.344460787,6997575.03490607,4486762.8325046105,2447450.8628697833
250,12999889.213712407,7022640.87508956,4495705.168676827,2447756.228552688
251,13077876.6456525,7047568.267351372,4504549.652957269,2448021.106201898
252,13155804.432090117,7072357.818797513,4513297.079342756,2448246.0510764103
253,13233672.364105076,7097010.133929016,4521948.235525966,2448431.610902018
254,13311480.232045412,7121525.814653076,4530503.902944919,2448578.325972743
255,13389227.825524816,7145905.460294136,4538964.856832087,2448686.7292509167
256,13466914.933420056,7170149.667604924,4547331.866263107,2448757.346465916
257,13544541.343868399,7194259.03077745,4555605.694205124,2448790.696211577
258,13622106.844265021,7218234.141453944,4563787.09756475,2448787.2900423054
259,13699611.22126041,7242075.58873776,4571876.827235654,2448747.6325678993
260,13777054.260757752,7265783.959204223,4579875.628145777,2448672.2215470998
261,13854435.747910317,7289359.836911437,4587784.239304178,2448561.54797989
262,13931755.467118833,7312803.803411043,4595603.393847522,2448416.0961985565
263,14009013.202028848,7336116.437758932,4603333.819086193,2448236.3439575317
264,14086208.735528087,7359298.316525913,4610976.236550057,2448022.7625220306
265,14163341.849743797,7382350.013808333,4618531.362033864,2447775.816755501
266,14240412.326040076,7405272.101238656,4625999.905642292,2447495.9652059027
267,14317419.945015214,7428065.147995992,4633382.571834654,2447183.6601908277
268,14394364.486499002,7450729.720816583,4640680.0594692305,2446839.347881482
269,14471245.729550038,7473266.384004249,4647893.061847285,2446463.46838554
270,14548063.45245303,7495675.699440778,4655022.266756713,2446056.4558288897
271,14624817.432716087,7517958.226596283,4662068.356515363,2445618.738436282
272,14701507.44706799,7540114.522539508,4669032.008014012,2445150.7386108977
273,14778133.271455478,7562145.141948095,4675913.892759014,2444652.873012848
274,14854694.68104049,7584050.637118801,4682714.676914607,2444125.552636625
275,14931191.45019743,7605831.557977676,4689435.021344895,2443569.182887509
276,15007623.352510402,7627488.4520902,4696075.581655497,2442984.1636569565
277,15083990.160770442,7649021.864671365,4702637.008234881,2442370.8893969734
278,15160291.646972748,7670432.338595729,4709119.946295362,2441729.7491934933
279,15236527.582313877,7691720.414407416,4715525.035913791,2441061.1268387693
280,15312697.737188963,7712886.63033008,4721852.912071917,2440365.400902798
281,15388801.881188903,7733931.522276821,4728104.204696446,2439642.9448037823
282,15464839.783097537,7754855.623860062,4734279.538698773,2438894.126877652
283,15540811.21088883,7775659.466401385,4740379.534014414,2438119.3104466493
284,15616715.931724023,7796343.578941323,4746404.805642127,2437318.8538869964
285,15692553.711948799,7816908.488249105,4752355.963682725,2436493.110695653
286,15768324.317090418,7837354.718832374,4758233.613377591,2435642.429556181
287,15844027.511854853,7857682.792946844,4764038.355146886,2434767.154403724
288,15919663.060123915,7877893.230605936,4769770.7846274655,2433867.624489112
289,15995230.72495236,7897986.549590353,4775431.492710494,2432944.1744421124
290,16070730.268565001,7917963.265457632,4781021.06557877,2431997.134333827
291,16146161.452353792,7937823.891551643,4786540.084743754,2431026.8297382533
292,16221524.03687492,7957568.93901205,4791989.127082315,2430033.5817930186
293,16296817.78184587,7977198.916783738,4797368.764873185,2429017.7072593016
294,16372042.446142487,7996714.331626191,4802679.565833126,2427979.5185809466
295,16447197.787796037,8016115.688122835,4807922.093152822,2426919.3239427856
296,16522283.563990237,8035403.48869034,4813096.905532485,2425837.4273281777
297,16597299.531058297,8054578.2335878825,4818204.557217185,2424734.128575776
298,16672245.444479931,8073640.420926366,4823245.598031905,2423609.72343553
299,16747121.058878375,8092590.546677608,4828220.573416316,2422464.503623941
300,16821926.128017385,8111429.10468348,4833130.024459291,2421298.756878571
301,16896660.404798225,8130156.586665015,4837974.487933139,2420112.7670118217
302,16971323.64125664,8148773.482231472,4842754.496327579,2418906.8139639897
303,17045915.588559847,8167280.278889365,4847470.577883442,2417681.1738556125
304,17120435.997003462,8185677.46205145,4852123.256626115,2416436.1190391076
305,17194884.616008468,8203965.515045678,4856713.0523987245,2415171.9181497195
306,17269261.194118146,8222144.919124103,4861240.480895053,2413888.8361557843
307,17343565.478995,8240216.1534717595,4865706.053692205,2412587.134408315
308,17417797.217417665,8258179.695215496,4870110.278283019,2411267.0706899255
309,17491956.15527783,8276036.0194327785,4874453.658108219,2409928.8992630914
310,17566042.03757711,8293785.599160444,4878736.692588322,2408572.870917769
311,17640054.608423945,8311428.905403431,4882959.877155293,2407199.2330183694
312,17713993.611030456,8328966.407143459,4887123.703283949,2405808.229550103
313,17787858.787709318,8346398.571347684,4891228.6585231265,2404400.101164703
314,17861649.879870605,8363725.862977306,4895275.226526597,2402975.0852255295
315,17935366.62801863,8380948.744996148,4899263.887083744,2401533.415852075
316,18009008.771748766,8398067.67837919,4903195.116150002,2400075.323963863
317,18082576.049744274,8415083.122121075,4907069.385877055,2398601.037323763
318,18156068.199773096,8431995.533244574,4910887.1646428,2397110.7805807223
319,18229484.958684657,8448805.366809018,4914648.917081074,2395604.7753119185
320,18302826.062406644,8465513.075918686,4918355.104111154,2394083.2400643514
321,18376091.24594178,8482119.111731166,4922006.182967021,2392546.3903958723
322,18449280.24336458,8498623.92346568,4925602.607226398,2390994.438915663
323,18522392.787818104,8515027.95841137,4929144.82683956,2389427.5953241684
324,18595428.61151069,8531331.661935542,4932633.288157918,2387846.066452495
325,18668387.44571269,8547535.477491891,4936068.433962381,2386250.056301277
326,18741269.020753168,8563639.846628679,4939450.7034915,2384639.7660790216
327,18814073.06601662,8579645.208996879,4942780.532469379,2383015.394239936
328,18886799.30993965,8595552.00235829,4946058.353133384,2381377.1365212486
329,18959447.480007663,8611360.662593607,4949284.594261625,2379725.1859800266
330,19032017.30275153,8627071.623710472,4952459.681200225,2378059.733029497
331,19104508.503744233,8642685.317851475,4955584.035890378,2376380.9654748803
332,19176920.80759753,8658202.17530213,4958658.076895193,2374689.0685487445
333,19249253.93795857,8673622.624498812,4961682.21942633,2372984.224945877
334,19321507.61750652,8688947.09203667,4964656.875370425,2371266.614857694
335,19393681.56794918,8704176.002677487,4967582.453315314,2369536.416006182
336,19465775.510019578,8719309.779357528,4970459.358576042,2367793.8036773843
337,19537789.163472548,8734348.843195342,4973287.993220679,2366038.9507544376
338,19609722.247081317,8749293.61349953,4976068.75609593,2364272.027750163
339,19681574.478634056,8764144.507776486,4978802.04285254,2362493.2028392167
340,19753345.57493043,8778901.941738104,4981488.245970507,2360702.6418898106
341,19825035.251778144,8793566.329309449,4984127.754784098,2358900.508495005
342,19896643.22398946,8808138.082636392,4986720.95550666,2357086.9640035774
343,19968169.205377717,8822617.612093221,4989268.23125525,2355262.1675504795
344,20039612.908753823,8837005.326290216,4991769.962075061,2353426.276086882
345,20110974.045922756,8851301.632081188,4994226.524963666,2351579.444409815
346,20182252.32768003,8865506.934570992,4996638.293895062,2349721.8251914075
347,20253447.46380816,8879621.637123002,4999005.639843539,2347853.5690077366
348,20324559.163073126,8893646.141366556,5001328.930807349,2345974.8243672852
349,20395587.13322079,8907580.847204374,5003608.531832199,2344085.7377390177
350,20466531.080973353,8921426.152819937,5005844.805034555,2342186.453580076
351,20537390.712025736,8935182.454684839,5008038.109624767,2340277.114363104
352,20608165.731042005,8948850.147566104,5010188.801930012,2338357.8606032035
353,20678855.84165176,8962429.624533478,5012297.235417057,2336428.8308845256
354,20749460.746446494,8975921.276966682,5014363.760714841,2334490.1618865044
355,20819980.14697597,8989325.49456264,5016388.725636888,2332541.988409739
356,20890413.74374458,9002642.665342677,5018372.4752035355,2330584.443401523
357,20960761.236207657,9015873.175659677,5020315.351663995,2328617.657981033
358,21031022.32276783,9029017.410205219,5022217.694518237,2326641.7614641753
359,21101196.70077132,9042075.752016684,5024079.840538709,2324656.8813881
360,21171284.066504244,9055048.582484324,5025902.123791877,2322663.1435353807
361,21241284.115188893,9067936.281358304,5027684.875659601,2320660.6719578737
362,21311196.540980026,9080739.226755718,5029428.424860346,2318649.5890002507
363,21381021.03696111,9093457.795167571,5031133.097470225,2316630.0153232147
364,21450757.295140576,9106092.361465732,5032799.216943873,2314602.069926406
365,21520405.00644806,9118643.29890985,5034427.104135166,2312565.8701709956
366,21589963.860730615,9131110.979154263,5036017.0773177715,2310521.5318019763
367,21659433.546748918,9143495.772254843,5037569.452205539,2308469.1689701504
368,21728813.752173472,9155798.04667585,5039084.541972732,2306408.894253824
369,21798104.163580786,9168018.169296721,5040562.657274103,2304340.818680206
370,21867304.466449536,9180156.505418858,5042004.106264806,2302265.0517465193
371,21936414.34515673,9192213.418772368,5043409.19462016,2300181.7014408284
372,22005433.48297384,9204189.271522788,5044778.225555252,2298090.8742625825
373,22074361.562062938,9216084.424277773,5046111.49984439,2295992.6752428846
374,22143198.2634728,9227899.236093756,5047409.3158404,2293887.2079644855
375,22211943.267135017,9239634.06448258,5048671.969493778,2291774.5745815076
376,22280596.251860075,9251289.265418109,5049899.754371687,2289654.8758389046
377,22349156.89533343,9262865.193342794,5051092.961676802,2287528.211091655
378,22417624.87411157,9274362.201174233,5052251.880266017,2285394.678323698
379,22485999.863618053,9285780.640311683,5053376.796669001,2283254.374166617
380,22554281.53813955,9297120.860642558,5054467.9951066,2281107.393918064
381,22622469.570821848,9308383.210548889,5055525.757509112,2278953.8315599402
382,22690563.63366587,9319568.036913767,5056550.363534403,2276793.7797763306
383,22758563.39752366,9330675.685127748,5057542.09058589,2274627.329971194
384,22826468.53209435,9341706.499095235,5058501.213830382,2272454.5722858156
385,22894278.705920123,9352660.821240837,5059428.006215774,2270275.5956160245
386,22961993.586382177,9363538.992515696,5060322.738488617,2268090.487629177
387,23029612.83969664,9374341.352403786,5061185.679211534,2265899.3347809105
388,23097136.130910493,9385068.238928188,5062017.094780508,2263702.222331672
389,23164563.123897485,9395719.988657337,5062817.249442039,2261499.2343630227
390,23231893.481354017,9406296.936711244,5063586.405310153,2259290.4537937217
391,23299126.864795007,9416799.416767688,5064324.822383291,2257075.962395594
392,23366262.93454977,9427227.761068385,5065032.758561059,2254855.8408091813
393,23433301.34975786,9437582.300425127,5065710.4696608465,2252630.1685591834
394,23500241.768364895,9447863.3642259,5066358.209434319,2250399.024069689
395,23567083.847118374,9458071.280440971,5066976.229583777,2248162.484679204
396,23633827.2415635,9468206.375628952,5067564.779778385,2245920.62665547
397,23700471.60603894,9478268.974942833,5068124.107670282,2243673.5252100914
398,23767016.593672626,9488259.402136,5068654.458910557,2241421.2545129554
399,23833461.856377497,9498177.979568215,5069156.0771651035,2239163.887706464
400,23899807.044847246,9508025.028211577,5069629.204130346,2236901.4969195696
401,23966051.808552057,9517800.867656458,5070074.079548849,2234634.1532816207
402,24032195.795734305,9527505.816117411,5070490.941224798,2232361.9269360243
403,24098238.653404273,9537140.190439053,5070880.025039362,2230084.887053717
404,24164180.027335826,9546704.306101926,5071241.564965935,2227803.10184646
405,24230019.56206208,9556198.477228327,5071575.79308526,2225516.638579949
406,24295756.90087106,9565623.016588122,5071882.939600429,2223225.5635867505
407,24361391.68580133,9574978.235604526,5072163.232851768,2220929.942279062
408,24426923.557637632,9584264.444359863,5072416.899331611,2218629.839161296
409,24492352.15590648,9593481.951601302,5072644.163698947,2216325.3178425
410,24557677.11887176,9602631.064746564,5072845.248793963,2214016.4410486016
411,24622898.083530307,9611712.089889612,5073020.375652465,2211703.270634494
412,24688014.685607463,9620725.33180631,5073169.763520188,2209385.867595952
413,24753026.559552625,9629671.09396006,5073293.629866997,2207064.2920813914
414,24817933.33853478,9638549.678507416,5073392.190400975,2204738.6034034654
415,24882734.65443802,9647361.386303673,5073465.659082395,2202408.860050507
416,24947430.137857024,9656106.516908433,5073514.248137592,2200075.1196978134
417,25012019.41809257,9664785.368591148,5073538.168072718,2197737.43921878
418,25076502.12314699,9673398.238336634,5073537.627687394,2195395.874695882
419,25140877.879719604,9681945.421850564,5073512.83408825,2193050.4814315084
420,25205146.31320219,9690427.21356495,5073463.992702367,2190701.3139586467
421,25269307.04767438,9698843.906643575,5073391.3072906025,2188348.426051426
422,25333359.705899063,9707195.79298743,5073294.979960821,2185991.870735515
423,25397303.909317795,9715483.163240109,5073175.211181016,2183631.7002983787
424,25461139.278046142,9723706.306793187,5073032.199792329,2181267.966299399
425,25524865.43086906,9731865.511791578,5072866.143021969,2178900.719579853
426,25588481.98523622,9739961.065138862,5072677.236496026,2176530.0102727627
427,25651988.557257332,9747993.252502602,5072465.674252187,2174155.8878126033
428,25715384.761697456,9755962.358319623,5072231.648752355,2171778.4009448863
429,25778670.211972293,9763868.665801281,5071975.350895162,2169397.597735609
430,25841844.520143453,9771712.456938703,5071696.970028389,2167013.5255805776
431,25904907.296913717,9779494.012508005,5071396.693961288,2164626.231214602
432,25967858.151622277,9787213.612075493,5071074.708976802,2162235.7607205682
433,26030696.69223995,9794871.534002833,5070731.199843701,2159842.159538385
434,26093422.525364406,9802468.055452205,5070366.349828606,2157445.472473811
435,26156035.256215334,9810003.452391436,5069980.340707931,2155045.7437071605
436,26218534.48862963,9817477.999599108,5069573.352779731,2152643.016801893
437,26280919.825056557,9824891.970669642,5069145.56487545,2150237.334713083
438,26343190.866552863,9832245.638018364,5068697.154371579,2147828.739795781
439,26405347.212777935,9839539.272886552,5068228.297201228,2145417.2738132514
440,26467388.461988878,9846773.145346455,5067739.1678656,2143002.9779451066
441,26529314.211035617,9853947.524306294,5067229.939445377,2140585.8927953276
442,26591124.05535596,9861062.67751524,5066700.783612019,2138166.058400176
443,26652817.588970657,9868118.871568378,5066151.870638973,2135743.514235997
444,26714394.404478442,9875116.371911632,5065583.369412791,2133318.299226919
445,26775854.093051035,9882055.442846693,5064995.447444164,2130890.451752447
446,26837196.24442816,9888936.347535904,5064388.270878871,2128460.0096549517
447,26898420.446912523,9895759.348007143,5063762.004508633,2126027.01024706
448,26959526.287364777,9902524.705158666,5063116.811781895,2123591.490318943
449,27020513.351198476,9909232.678763947,5062452.854814512,2121153.4861455024
450,27081381.222374998,9915883.527476486,5061770.294400354,2118713.0334934653
451,27142129.483398464,9922477.5088346,5061069.290021835,2116270.1676283767
452,27202757.715310637,9929014.879266195,5060349.999860346,2113824.9233215
453,27263265.497685794,9935495.894093513,5059612.580806619,2111377.3348566233
454,27323652.408625588,9941920.807537869,5058857.188470997,2108927.4360367716
455,27383918.024753887,9948289.872724349,5058083.977193638,2106475.2601908296
456,27444061.921211604,9954603.341686511,5057293.100054623,2104020.840180073
457,27504083.671651494,9960861.465371048,5056484.708883997,2101564.208404612
458,27563982.84823295,9967064.49364244,5055658.954271725,2099105.396809745
459,27623759.02161677,9973212.675287584,5054815.985577571,2096644.4368922298
460,27683411.76095991,9979306.258020401,5053955.950940897,2094181.359706465
461,27742940.633910194,9985345.488486428,5053078.99729039,2091716.1958705895
462,27802345.206601072,9991330.61226739,5052185.270353708,2089248.9755724992
463,27861625.043646272,9997261.87388575,5051274.914667055,2086779.728575781
464,27920779.708134506,10003139.51680924,5050348.073584672,2084308.4842255658
465,27979808.761624113,10008963.783455374,5049404.889288263,2081835.2714543026
466,28038711.764137704,10014734.915195938,5048445.502796342,2079360.118787453
467,28097488.274156783,10020453.152361471,5047470.053973504,2076883.0543491093
468,28156137.848616343,10026118.734245714,5046478.681539633,2074404.1058675344
469,28214660.042899463,10031731.899110045,5045471.523079023,2071923.3006806278
470,28273054.41083186,10037292.8841879,5044448.715049438,2069440.6657413163
471,28331320.504676435,10042801.925689166,5043410.392791102,2066956.2276228708
472,28389457.8751278,10048259.258804567,5042356.690535606,2064470.0125241522
473,28447466.071306787,10053665.117710015,5041287.74141476,2061982.0462747838
474,28505344.640754938,10059019.73557096,5040203.677469363,2059492.3543402543
475,28563093.129428968,10064323.344546707,5039104.629657913,2057000.9618269512
476,28620711.081695214,10069576.17579473,5037990.727865241,2054507.893487125
477,28678198.040324066,10074778.459474944,5036862.100911083,2052013.1737237861
478,28735553.546484377,10079930.424753986,5035718.876558582,2049516.8265955355
479,28792777.139737856,10085032.29980946,5034561.181522724,2047018.8758213276
480,28849868.35803343,10090084.311834164,5033389.141478703,2044519.3447851702
481,28906826.737701606,10095086.687040314,5032202.881070229,2042018.256540759
482,28963651.813448794,10100039.65066373,5031002.523917762,2039515.6338160494
483,29020343.118351623,10104943.426968018,5029788.192626685,2037011.4990177657
484,29076900.183851227,10109798.239248728,5028560.008795415,2034505.874235849
485,29133322.53974752,10114604.3098375,5027318.0930234445,2031998.7812478433
486,29189609.714193456,10119361.860106183,5026062.564919324,2029490.241523224
487,29245761.23368924,10124071.110470945,5024793.543108579,2026980.2762276642
488,29301776.623076558,10128732.28039636,5023511.145241568,2024468.9062272455
489,29357655.40553275,10133345.588399485,5022215.488001275,2021956.152092609
490,29413397.102565005,10137911.252053905,5020906.687111042,2019442.0341030522
491,29469001.234004483,10142429.487993779,5019584.857342242,2016926.5722505664
492,29524467.318000462,10146900.511917854,5018250.112521889,2014409.7862438227
493,29579794.871014446,10151324.538593471,5016902.565540187,2011891.6955121001
494,29634983.407814246,10155701.781860549,5015542.328358029,2009372.3192091628
495,29690032.441468053,10160032.454635551,5014169.512014423,2006851.6762170827
496,29744941.48333848,10164316.768915443,5012784.226633866,2004329.7851500092
497,29799710.043076593,10168554.935781619,5011386.581433667,2001806.66435789
498,29854337.628615916,10172747.165403826,5009976.684731196,1999282.3319301375
499,29908823.746166408,10176893.667044062,5008554.643951092,1996756.8056992486
500,29963167.900208436,10180994.649060462,5007120.565632407,1994230.1032443715
501,30017369.593486704,10185050.318911161,5005674.555435688,1991702.241894827
502,30071428.327004187,10189060.883158153,5004216.718150019,1989173.2387335787
503,30125343.600016024,10193026.54747112,5002747.157699987,1986643.110600658
504,30179114.91002339,10196947.516631251,5001265.977152613,1984111.8740965403
505,30232741.75276737,10200823.994535051,4999773.278724213,1981579.5455854766
506,30286223.62222277,10204656.184198115,4998269.163787215,1979046.1411987783
507,30339560.01059195,10208444.287758907,4996753.7328769155,1976511.6768380578
508,30392750.408298604,10212188.506482512,4995227.085698186,1973976.168178424
509,30445794.30398154,10215889.040764367,4993689.321132129,1971439.6306716346
510,30498691.184488412,10219546.090133995,4992140.537242673,1968902.079549205
511,30551440.534869466,10223159.8532587,4990580.831283128,1966363.5298254744
512,30604041.838371232,10226730.527947258,4989010.299702676,1963823.99630063
513,30656494.576430205,10230258.311153598,4987429.038152821,1961283.4935636902
514,30708798.228666514,10233743.398980455,4985837.141493782,1958742.035995446
515,30760952.27287755,10237185.986683013,4984234.7038008375,1956199.6377713627
516,30812956.185031593,10240586.268672531,4982621.818370619,1953656.3128644417
517,30864809.439261388,10243944.438519962,4980998.577727357,1951112.075048043
518,30916511.507857732,10247260.68895954,4979365.073629077,1948566.9378986687
519,30968061.861263014,10250535.211892366,4977721.397073742,1946020.9147987093
520,31019459.968064748,10253768.198389975,4976067.638305357,1943474.0189391505


==> data/llm_revenue_w0.csv <==
week,rev_k1,rev_k1_25,rev_k1_5,rev_k2
0,5978.882293280964,5978.882293280964,5978.882293280964,5978.882293280964
1,6003.883905634785,5978.245391084917,5957.378493583642,5924.601004934699
2,6028.990066061244,5977.608556735063,5935.952034997708,5870.812527471805
3,6054.2012117441245,5976.971790224176,5914.60263935616,5817.512386743379
4,6079.517781695362,5976.335091545029,5893.330029492457,5764.696149220578
5,6104.940216762687,5975.698460690396,5872.133929236923,5712.35942162584
6,6130.468959637301,5975.061897653052,5851.01406341316,5660.497850567443
7,6156.104454861589,5974.425402425773,5829.970157834479,5609.107122177395
8,6181.847148836857,5973.788975001336,5809.001939300335,5558.182961752599
9,6207.697489831107,5973.152615372517,5788.109135592785,5507.721133399288
10,6233.655927986841,5972.516323532096,5767.291475472948,5457.717439680673
11,6259.722915328903,5971.88009947285,5746.548688677494,5408.167721267805
12,6285.898905772343,5971.243943187558,5725.880505915124,5359.067856593599
13,6312.1843551303355,5970.607854669002,5705.2866588630795,5310.413761509995
14,6338.579721122098,5969.971833909964,5684.766880163662,5262.201388948247
15,6365.085463380878,5969.335880903223,5664.320903420753,5214.426728582274
16,6391.702043461945,5968.699995641564,5643.948463196365,5167.085806495092
17,6418.429924850638,5968.064178117769,5623.649295007191,5120.174684848248
18,6445.269572970423,5967.428428324623,5603.423135321171,5073.689461554283
19,6472.221455191014,5966.792746254912,5583.269721554068,5027.626269952144
20,6499.286040836499,5966.15713190142,5563.188792066069,4981.981278485558
21,6526.463801193514,5965.521585256934,5543.180086158375,4936.7506903843205
22,6553.755209519459,5964.88610631424,5523.243344069826,4891.930743348479
23,6581.160741050724,5964.250695066129,5503.378306973525,4847.517709235385
24,6608.680873010982,5963.6153515053875,5483.584716973477,4803.50789374958
25,6636.316084619481,5962.980075624807,5463.862317101245,4759.89763613551
26,6664.066857099406,5962.344867417175,5444.2108513126095,4716.6833088730145
27,6691.933673686242,5961.709726875286,5424.630064484245,4673.861317375594
28,6719.917019636205,5961.074653991928,5405.119702410412,4631.428099691407
29,6748.017382234678,5960.439648759898,5385.679511799652,4589.3801262069865
30,6776.235250804708,5959.804711171986,5366.309240271499,4547.713899353646
31,6804.571116715517,5959.169841220987,5347.00863635321,4506.42595331655
32,6833.025473391064,5958.535038899698,5327.777449476491,4465.5128537464225
33,6861.598816318637,5957.900304200912,5308.61542997425,4424.971197473883
34,6890.291643057478,5957.265637117427,5289.522329077354,4384.797612226364
35,6919.104453247451,5956.63103764204,5270.497898911398,4344.988756347607
36,6948.037748617741,5955.996505767548,5251.54189249349,4305.541318519697
37,6977.092032995587,5955.362041486752,5232.654063729043,4266.452017487634
38,7006.267812315064,5954.727644792449,5213.834167408578,4227.717601786389
39,7035.565594625882,5954.093315677441,5195.0819592045455,4189.334849470451
40,7064.985890102245,5953.459054134529,5176.397195668149,4151.30056784582
41,7094.529211051724,5952.824860156515,5157.7796342261845,4113.611593204441
42,7124.196071924182,5952.1907337362,5139.229033177897,4076.2647905610434
43,7153.986989320739,5951.556674866389,5120.7451516918345,4039.25705339237
44,7183.9024820027535,5950.922683539886,5102.327749802728,4002.58530337878
45,7213.943070900871,5950.2887597494955,5083.9765884083745,3966.2464901481876
46,7244.109279124085,5949.654903488023,5065.691429266527,3930.2375910223345
47,7274.401631968849,5949.021114748275,5047.472034991813,3894.555610765362
48,7304.820656928226,5948.38739352306,5029.3181690526435,3859.1975813346608
49,7335.366883701071,5947.753739805185,5011.229595768144,3824.160561633996
50,7366.040844201254,5947.120153587458,4993.206080305096,3789.44163726886
51,7396.84307256693,5946.48663486269,4975.24738867489,3755.037920304053
52,7427.7741051698285,5945.853183623691,4957.353287730484,3720.9465490234625
53,7458.834480624602,5945.219799863271,4939.52354516338,3687.164687692028
54,7490.024739798204,5944.586483574242,4921.757929500604,3653.68952631986
55,7521.345425819303,5943.953234749419,4904.0562101017085,3620.5182804285027
56,7552.797084087748,5943.320053381612,4886.418157155767,3587.6481908193255
57,7584.380262284053,5942.686939463636,4868.843541678403,3555.0765233440065
58,7616.095510378951,5942.053892988307,4851.3321355088065,3522.800568677105
59,7647.943380642957,5941.420913948441,4833.8837113067775,3490.817642090701
60,7679.92442765599,5940.7880023368525,4816.498042549775,3459.1250832310793
61,7712.039208317032,5940.15515814636,4799.174903529974,3427.7202558974354
62,7744.288281853817,5939.52238136978,4781.914069351335,3396.6005478226
63,7776.672209832587,5938.889671999935,4764.715315926685,3365.7633704557466
64,7809.191556167848,5938.257030029639,4747.578419974812,3335.206158747076
65,7841.846887132208,5937.624455451717,4730.50315901756,3304.9263709344536
66,7874.638771366229,5936.991948258988,4713.489311376944,3274.9214883319855
67,7907.567779888326,5936.359508444274,4696.536656172269,3245.1890151205116
68,7940.634486104723,5935.727136000397,4679.644973317273,3215.726478140004
69,7973.839465819423,5935.094830920179,4662.814043517253,3186.5314266838473
70,8007.183297244245,5934.462593196448,4646.043648266231,3157.6014322949886
71,8040.66656100889,5933.830422822027,4629.333569844113,3128.9340885639367
72,8074.28984017105,5933.19831978974,4612.683591313864,3100.527010928595
73,8108.05372022656,5932.566284092414,4596.093496518687,3072.3778364759155
74,8141.958789119599,5931.934315722878,4579.563070079221,3044.484223745348
75,8176.005637252923,5931.302414673958,4563.092097390746,3016.843852534077
76,8210.194857498149,5930.670580938483,4546.6803646203925,2989.4544237040277
77,8244.527045206072,5930.038814509282,4530.327658704369,2962.3136589906203
78,8279.002798217045,5929.407115379187,4514.033767345193,2935.419300813264
79,8313.622716871378,5928.775483541028,4497.7984790089395,2908.7691120875706
80,8348.387404019799,5928.1439189876355,4481.621582922488,2882.3608760392754
81,8383.297465033944,5927.512421711844,4465.502869070793,2856.192396019839
82,8418.353507816906,5926.880991706485,4449.442128194153,2830.2614953237344
83,8453.556142813817,5926.249628964393,4433.439151785496,2804.5660170073857
84,8488.905983022481,5925.618333478403,4417.493732087671,2779.1038237097528
85,8524.403644004045,5924.98710524135,4401.605662090751,2753.872797474544
86,8560.049743893718,5924.355944246072,4385.7747355293495,2728.8708395740437
87,8595.844903411538,5923.724850485403,4370.000746879934,2704.0958703345423
88,8631.789745873177,5923.093823952185,4354.283491358168,2679.545828963343
89,8667.884897200796,5922.462864639252,4338.6227649162465,2655.2186733773483
90,8704.130985933953,5921.831972539447,4323.018364240247,2631.112380033197
91,8740.52864324053,5921.201147645608,4307.4700867474885,2607.2249437589435
92,8754.936810921236,5905.63473157252,4281.1504776457405,2577.036916761151
93,8754.93681092124,5880.415772583402,4247.989165710811,2543.0064516183666
94,8754.936810921234,5855.30450665716,4215.084717582695,2509.4253679145113
95,8754.936810921236,5830.300473909801,4182.435143623132,2476.2877314469047
96,8754.93681092124,5805.403216421171,4150.038469605364,2443.5876863755984
97,8754.936810921237,5780.612278226585,4117.8927365947775,2411.319454188589
98,8754.936810921241,5755.927205308476,4085.9960008304483,2379.477332680677
99,8754.936810921236,5731.3475455880725,4054.3463336075984,2348.055694945813
100,8754.936810921237,5706.87284891714,4022.9418211609973,2317.0489883827586
101,8754.936810921232,5682.502667069701,3991.7805645492062,2286.451733713862
102,8754.936810921236,5658.2365537338665,3960.8606795397927,2256.2585240168123
103,8754.936810921236,5634.0740645036285,3930.180296495362,2226.4640237691538
104,8754.936810921237,5610.014756870741,3899.7375602605293,2197.0629679054427
105,8754.936810921234,5586.058190216608,3869.5306300497305,2168.050160886837
106,8754.936810921234,5562.2039258042205,3839.5576793359282,2139.420475782987
107,8754.936810921241,5538.451526770123,3809.816895740155,2111.1688533660326
108,8754.936810921232,5514.80055811638,3780.306480921916,2083.290301216571
109,8754.93681092124,5491.250586702682,3751.0246504704874,2055.7798928414554
110,8754.936810921237,5467.801181238325,3721.9696337969613,2028.6327668031886
111,8754.936810921236,5444.451912274379,3693.139674027232,2001.8441258608725
112,8754.936810921234,5421.202352195792,3664.5330278957376,1975.4092361224596
113,8754.936810921236,5398.05207521357,3636.1479656400593,1949.3234262082235
114,8754.936810921241,5375.000657356973,3607.9827708963203,1923.5820864252603
115,8754.93681092123,5352.047676465735,3580.035740595399,1898.1806679528936
116,8754.93681092124,5329.192712182392,3552.3051848599807,1873.1146820388622
117,8754.936810921237,5306.435345944494,3524.789426902322,1848.3796992060677
118,8754.936810921236,5283.775160977018,3497.4868029229065,1823.9713484698589
119,8754.936810921234,5261.211742284691,3470.3956620098184,1799.885316565607
120,8754.936810921234,5238.744676644414,3443.5143660389226,1776.117347186504
121,8754.936810921241,5216.373552597676,3416.8412895748097,1752.6632402314178
122,8754.936810921237,5194.097960443018,3390.3748197725013,1729.5188510626742
123,8754.936810921237,5171.917492228555,3364.113356279951,1706.680089773663
124,8754.936810921236,5149.831741744474,3338.055311141248,1684.142920466083
125,8754.936810921237,5127.840304515623,3312.1991087006195,1661.90336053676
126,8754.936810921232,5105.942777794067,3286.5431855071342,1639.9574799738587
127,8754.93681092123,5084.13876055176,3261.0859902201896,1618.3014006624142
128,8754.936810921241,5062.427853473164,3235.8259835156896,1596.9312956990082
129,8754.936810921237,5040.809658947926,3210.761637992957,1575.843388715506
130,8754.93681092124,5019.283781063654,3185.8914380824076,1555.0339532117378
131,8754.936810921236,4997.8498255986,3161.2138799538793,1534.4993118969642
132,8754.936810921236,4976.507400014486,3136.7274714257146,1514.235836040061
133,8754.936810921234,4955.256113449291,3112.4307318745223,1494.2399448282724
134,8754.936810921234,4934.095576710105,3088.3221921456616,1474.5081047344395
135,8754.936810921237,4913.025402265995,3064.400394464394,1455.0368288925777
136,8754.93681092124,4892.045204240904,3040.6638923477385,1435.8226764817036
137,8754.936810921237,4871.154598406597,3017.111250517014,1416.8622521178022
138,8754.936810921236,4850.353202175617,2993.741044811045,1398.1522052538157
139,8754.936810921234,4829.640634594277,2970.551862100052,1379.6892295875623
140,8754.936810921243,4809.016516335688,2947.5423002001985,1361.4700624774687
141,8754.936810921241,4788.480469692793,2924.7109677888,1343.4914843660163
142,8754.936810921241,4768.0321185714865,2902.0564843202137,1325.7503182108155
143,8754.936810921237,4747.671088483694,2879.57747994234,1308.2434289231705
144,8754.936810921237,4727.39700654053,2857.272595413805,1290.9677228140781
145,8754.936810921236,4707.209501445461,2835.1404820217626,1273.9201470475264
146,8754.936810921232,4687.108203487512,2813.1798015003487,1257.097689101026
147,8754.936810921243,4667.092744534499,2791.389225949759,1240.4973762332577
148,8754.936810921237,4647.1627580262575,2769.767437755938,1224.1162749587443
149,8754.93681092124,4627.31787896798,2748.313129510939,1207.9514905294802
150,8754.936810921236,4607.557743923488,2727.025003933839,1192.0001664233807
151,8754.936810921237,4587.8819910086,2705.901773792316,1176.2594838395062
152,8754.936810921234,4568.29025988449,2684.942161824796,1160.7266611999373
153,8754.936810921232,4548.782191751103,2664.14490066324,1145.3989536582424
154,8754.936810921241,4529.357429340571,2643.5087327564956,1130.2736526144238
155,8754.936810921237,4510.015616910667,2623.0324102942536,1115.3480852362713
156,8754.936810921237,4490.75640023831,2602.7146951316154,1100.6196139870474
157,8754.936810921236,4471.579426613057,2582.554358714205,1086.0856361593933
158,8754.936810921236,4452.48434483066,2562.5501820039,1071.7435834154019
159,8754.936810921234,4433.470805186619,2542.700955405101,1057.5909213327568
160,8754.936810921234,4414.538459469787,2523.0054786916066,1043.6251489568708
161,8754.936810921241,4395.686960955997,2503.462560934034,1029.8437983589354
162,8754.936810921237,4376.915964401686,2484.0710204277984,1016.2444341998007
163,8754.93681092124,4358.225126037616,2464.8296846216754,1002.8246532996303
164,8754.936810921226,4339.614103562533,2445.737390046882,989.5820842132188
165,8754.936810921243,4321.082556136952,2426.7929822467504,976.5143868109394
166,8754.936810921234,4302.630144376832,2407.9953157068785,963.6192518651945
167,8754.936810921234,4284.2565303474585,2389.343253785916,950.8944006423691
168,8754.936810921246,4265.961377557186,2370.8356686467987,938.3375845001325
169,8754.936810921237,4247.744350951282,2352.471441188552,925.9465844900775
170,8754.936810921237,4229.605116905837,2334.249460978651,913.7192109656138
171,8754.936810921225,4211.543343221598,2316.168626185841,901.6533031950174
172,8754.936810921243,4193.558699117937,2298.2278435135477,889.7467289796144
173,8754.936810921228,4175.650855226719,2280.4260281337197,877.9973842769757
174,8754.936810921232,4157.819483586368,2262.7621036212927,866.4031928291306
175,8754.936810921246,4140.064257635785,2245.2350018890565,854.9621057956466
176,8754.936810921237,4122.384852208376,2227.843663123076,843.672101391577
177,8754.936810921237,4104.780943526146,2210.5870357186336,832.5311845301957
178,8754.936810921226,4087.252209193712,2193.464076216611,821.5373864704276
179,8754.936810921241,4069.7983281924485,2176.4737492404224,810.6887644689587
180,8754.936810921241,4052.4189808745455,2159.6150274333722,799.9834014369142
181,8754.936810921232,4035.1138489572154,2142.8868913965666,789.4194056010984
182,8754.936810921246,4017.882615516854,2126.2883296272694,778.9949101696919
183,8754.936810921237,4000.7249649831815,2109.818338457709,768.7080730023545
184,8754.936810921234,3983.640583133545,2093.4759219944344,758.5570762847125
185,8754.936810921225,3966.6291570871012,2077.2600920580594,748.540126207115
186,8754.936810921241,3949.690375299129,2061.169868123538,738.6554526476541
187,8754.936810921241,3932.8239275552696,2045.2042772608424,728.9013088593508
188,8754.93681092123,3916.0295049659035,2029.3623540761644,719.2759711614934
189,8754.936810921246,3899.30679996048,2013.6431406535344,709.7777386350407
190,8754.936810921236,3882.655506281834,1998.0456864968705,700.4049328220357
191,8754.936810921234,3866.075318980659,1982.5690484725512,691.1558974290188
192,8754.936810921241,3849.5659344098594,1967.2122907523494,682.0289980343262
193,8754.93681092124,3833.127050219008,1951.9744847568588,673.0226217992716
194,8754.936810921241,3816.758365348819,1936.8547090993484,664.1351771831384
195,8754.936810921228,3800.4595800256193,1921.8520495300415,655.3650936619308
196,8754.936810921245,3784.2303957558856,1906.96559888085,646.7108214508492
197,8754.936810921236,3768.070515320721,1892.1944570104868,638.1708312304115
198,8754.936810921234,3751.9796427704846,1877.5377307500778,629.7436138762172
199,8754.936810921241,3735.957483419321,1862.9945338491273,621.4276801922562
200,8754.93681092124,3720.003743839773,1848.5639869219342,613.2215606477512
201,8754.936810921237,3704.1181318574204,1834.2452173944243,605.1238051174754
202,8754.93681092123,3688.3003565455174,1820.037359451382,597.1329826254939
203,8754.936810921243,3672.550128219684,1805.9395539841066,589.2476810922971
204,8754.936810921236,3656.8671584325543,1791.950948538442,581.4665070852586
205,8754.936810921234,3641.2511599685567,1778.0706972632622,573.7880855724108
206,8754.93681092124,3625.7018468386095,1764.2979608593023,566.2110596794495
207,8754.93681092124,3610.2189342748916,1750.6319065284135,558.7340904499601
208,8754.936810921241,3594.80213872564,1737.071707923212,551.3558566088091
209,8754.93681092124,3579.451177849944,1723.616545097106,544.0750543286548
210,8754.936810921234,3564.1657705125804,1710.2656044547177,536.890396999546
211,8754.936810921234,3548.9456367788703,1697.018078702693,529.8006150015636
212,8754.936810921234,3533.790497909538,1683.8731668008759,522.8044554804591
213,8754.936810921248,3518.700076355621,1670.8300739138822,515.9006821262618
214,8754.936810921248,3503.674095753365,1657.8880113630255,509.08807495480477
215,8754.936810921228,3488.712280919184,1645.04619657864,502.3654300921404
216,8754.936810921228,3473.814357844639,1632.3038530527676,495.73155956180403
217,8754.936810921245,3458.9800536913694,1619.6602102921831,489.18529107487586
218,8754.936810921243,3444.2090967861163,1607.1145037718109,482.7254678228251
219,8754.936810921223,3429.501216615763,1594.6659748885063,476.3509482730901
220,8754.936810921237,3414.8561438223937,1582.3138709151917,470.06060596735733
221,8754.936810921237,3400.2736101982955,1570.0574449553078,463.85332932249156
222,8754.936810921237,3385.7533486811167,1557.8959558976856,457.72802143411536
223,8754.936810921237,3371.295093348937,1545.828668371717,451.6835998827677
224,8754.936810921234,3356.8985794154123,1533.8548527028909,445.71899654262705
225,8754.936810921234,3342.563543224922,1521.9737848686764,439.83315739276173
226,8754.936810921232,3328.2897222477372,1510.184746454738,434.0250423308684
227,8754.936810921246,3314.076855075221,1498.487024611499,428.29362498947563
228,8754.936810921246,3299.92468141502,1486.8799120110295,422.6378925545676
229,8754.936810921228,3285.832942086321,1475.3627068042856,417.05684558661125
230,8754.936810921225,3271.8013790151135,1463.9347125786758,411.5494978439438
231,8754.936810921241,3257.8297352294308,1452.5952383159356,406.11487610848616
232,8754.936810921243,3243.9177548546472,1441.3435983503446,400.7520200137641
233,8754.936810921243,3230.0651831088207,1430.17911232728,395.45998187520337
234,8754.936810921237,3216.271766298004,1419.1011051620676,390.2378265226578
235,8754.936810921236,3202.5372518116105,1408.1089069991658,385.08463113515603
236,8754.936810921237,3188.8613881177766,1397.2018531716558,379.999485077824
237,8754.936810921252,3175.2439247587654,1386.379284161057,374.98148974096716
238,8754.936810921232,3161.6846123463524,1375.6405455574356,370.02975838127037
239,8754.936810921232,3148.183202557323,1364.9849880198615,365.1434159651078
240,8754.936810921232,3134.73944812885,1354.4119672371128,360.32159901390355
241,8754.936810921245,3121.3531028540115,1343.9208438887356,355.5634554515503
242,8754.936810921245,3108.0239215772567,1333.5109836063762,350.868144453833
243,8754.936810921226,3094.7516601899306,1323.181756935428,346.234836299847
244,8754.936810921241,3081.5360756258274,1312.9325392969804,341.66271222537836
245,8754.936810921241,3068.3769258566704,1302.7627109500238,337.15096427820964
246,8754.936810921241,3055.2739698877476,1292.671656954004,332.6987951753526
247,8754.93681092124,3042.2269677534646,1282.6587671316242,328.30541816215447
248,8754.936810921236,3029.235680512957,1272.7234360319521,323.9700568732688
249,8754.936810921236,3016.2998702457194,1262.8650628938135,319.6919451954633
250,8754.936810921236,3003.4193000472383,1253.0830516094595,315.47032713223564
251,8754.93681092125,2990.593734024664,1243.376810688529,311.30445667022155
252,8754.936810921232,2977.822937292466,1233.7457532222686,307.19359764736123
253,8754.936810921228,2965.106675968183,1224.1892968480702,303.1370236228168
254,8754.93681092123,2952.444717168085,1214.7068637142306,299.1340177485941
255,8754.936810921243,2939.836829002938,1205.297880445025,295.1838726428703
256,8754.936810921243,2927.2827805737384,1195.9617781060276,291.28589026498867
257,8754.936810921225,2914.7823419675015,1186.6979921697175,287.43938179210727
258,8754.936810921241,2902.3352842530667,1177.5059624813507,283.6436674974776
259,8754.93681092124,2889.9413794768466,1168.3851332250622,279.89807663032155
260,8754.936810921241,2877.6004006587114,1159.3349528902852,276.20194729730764
261,8754.936810921241,2865.3121217878033,1150.3548742383887,272.5546263455832
262,8754.936810921234,2853.0763178184025,1141.4443542695903,268.95546924735413
263,8754.936810921234,2840.892764665814,1132.6028541901271,265.40383998599043
264,8754.936810921232,2828.7612392022484,1123.8298393796679,261.8991109436313
265,8754.936810921248,2816.681519252751,1115.124779358994,258.4406627902793
266,8754.936810921228,2804.653383591105,1106.4871477579102,255.0278843743542
267,8754.936810921228,2792.676611935835,1097.9164222834418,251.66017261469995
268,8754.936810921226,2780.7509849461126,1089.4120846882245,248.33693239400674
269,8754.936810921245,2768.87628421778,1080.9736207391868,245.0575764536501
270,8754.936810921243,2757.0522922793143,1072.600520186441,241.8215252899118
271,8754.936810921225,2745.2787925878815,1064.2922767324424,238.62820705157716
272,8754.93681092124,2733.5555695253697,1056.048388001378,235.47705743888204
273,8754.93681092124,2721.8824083943937,1047.8683555087684,232.3675196037894
274,8754.936810921237,2710.2590954144143,1039.7516846313463,229.29904405159175
275,8754.936810921237,2698.6854177178016,1031.6978845771396,226.271088543807
276,8754.936810921234,2687.1611633459356,1023.7064683557953,223.28311800235733
277,8754.936810921234,2675.6861212453337,1015.776952749135,220.33460441501552
278,8754.936810921232,2664.260081263773,1007.9088582819321,217.42502674209723
279,8754.936810921248,2652.882834146457,1000.1017091929241,214.5538708243876
280,8754.936810921248,2641.5541715321565,992.3550334060357,211.72062929228125
281,8754.936810921225,2630.2738859494234,984.6683625018435,208.92480147612548
282,8754.936810921245,2619.0417708127984,977.0412316892567,206.16589331774676
283,8754.936810921243,2607.857620418971,969.4731797773898,203.44341728313935
284,8754.936810921241,2596.7212299430744,961.9637491476992,200.7568922763171
285,8754.936810921223,2585.6323954348986,954.5124857262989,198.1058435542946
286,8754.93681092124,2574.5909138151883,947.118938956517,195.4898026431972
287,8754.93681092124,2563.5965828718704,939.7826617716308,192.90830725547096
288,8754.936810921237,2552.6492012564017,932.5032105678539,190.36090120819492
289,8754.936810921252,2541.7485684800627,925.2801451775051,187.8471343424662
290,8754.936810921234,2530.8944849102654,918.1130288423857,185.36656244384983
291,8754.93681092123,2520.086751766948,911.0014281873886,182.91874716388426
292,8754.936810921232,2509.3251711188836,903.9449131942736,180.50325594261537
293,8754.936810921246,2498.6095458800814,896.9430571756766,178.11966193216023
294,8754.936810921246,2487.9396798061616,889.9954367493026,175.7675439212762
295,8754.936810921225,2477.3153774907755,883.1016318123296,173.4464862609285
296,8754.936810921241,2466.736444362043,876.2612255160127,171.15607879084132
297,8754.936810921241,2456.2026866789356,869.4738042404588,168.89591676701286
298,8754.936810921241,2445.71391152778,862.7389575696349,166.6656007901963
299,8754.936810921221,2435.2699268186975,856.0562782665411,164.46473673531827
300,8754.936810921236,2424.870541282116,849.4253622485979,162.29293568183473
301,8754.936810921237,2414.5155644652154,842.8458085631931,160.14981384499967
302,8754.936810921237,2404.20480672849,836.3172193634547,158.03499250804913
303,8754.93681092125,2393.9380792422544,829.8391998841885,155.94809795527573
304,8754.936810921232,2383.7151939831692,823.4113584180005,153.88876140598734
305,8754.936810921232,2373.535963730845,817.0333062916292,151.856618949342
306,8754.936810921232,2363.400202064362,810.7046578424247,149.85131148003666
307,8754.936810921246,2353.307723358887,804.42503039504,147.87248463485105
308,8754.936810921246,2343.2583427822524,798.194044238285,145.91978873002563
309,8754.936810921226,2333.25187629159,792.0113226021713,143.99287869946943
310,8754.936810921241,2323.2881406299725,785.8764916351355,142.09141403378297
311,8754.936810921243,2313.3669533230077,779.7891803814157,140.21505872008308
312,8754.93681092124,2303.488132675543,773.7490207586375,138.36348118262796
313,8754.93681092124,2293.6514977683255,767.7556475355515,136.53635422422275
314,8754.936810921237,2283.856868454678,761.8086983099466,134.733354968399
315,8754.936810921236,2274.1040653572127,755.9078134867408,132.95416480235934
316,8754.936810921236,2264.3929098645403,750.0526362562341,131.1984693206737
317,8754.93681092125,2254.7232241280003,744.2428125725353,129.46595826972035
318,8754.93681092123,2245.0948310583885,738.4779911321481,127.75632549285926
319,8754.93681092123,2235.507554322757,732.7578233527429,126.06926887633273
320,8754.93681092123,2225.961218341135,727.081963352063,124.40449029587515
321,8754.936810921245,2216.455648283343,721.4500679270201,122.76169556403254
322,8754.936810921245,2206.990670065773,715.8617965329341,121.14059437817465
323,8754.936810921223,2197.5661103482157,710.3168112629487,119.54090026919589
324,8754.936810921241,2188.1817965306955,704.8147768276017,117.96233055089316
325,8754.936810921241,2178.8375567502662,699.3553605345352,116.40460627000893
326,8754.93681092124,2169.53321987791,693.9382322683955,114.86745215693949
327,8754.936810921237,2160.268615515381,688.5630644708643,113.35059657709002
328,8754.93681092122,2151.043573992082,683.2295321208512,111.85377148287316
329,8754.936810921248,2141.8579263619877,677.9373127148505,110.37671236634331
330,8754.936810921246,2132.7115044004895,672.6860862474199,108.91915821245139
331,8754.93681092125,2123.604140601379,667.4755351918532,107.4808514529236
332,8754.936810921228,2114.5356681737385,662.3053444809648,106.06153792074366
333,8754.936810921228,2105.50592103892,657.1752014880507,104.6609668052401
334,8754.936810921228,2096.5147338274674,652.0847960079728,103.27889060776279
335,8754.936810921228,2087.5619418761103,647.0338202384089,101.91506509794813
336,8754.93681092126,2078.6473812247514,642.0219687612412,100.56924927056046
337,8754.936810921237,2069.7708886134283,637.0489385240783,99.24120530290169
338,8754.93681092124,2060.9323014793895,632.1144288219501,97.93069851278831
339,8754.936810921237,2052.131457954053,627.2181412791066,96.63749731707686
340,8754.93681092124,2043.3681968600777,622.3597798309846,95.36137319074192
341,8754.936810921236,2034.642357708396,617.5390507063032,94.10210062649233
342,8754.93681092122,2025.9537806952808,612.7556624093004,92.85945709492118
343,8754.936810921248,2017.302306699435,608.0093257021134,91.63322300518317
344,8754.936810921248,2008.6877772790283,603.2997535872732,90.4231816661875
345,8754.936810921248,2000.1100346688524,598.6266612903692,89.22911924830865
346,8754.936810921226,1991.5689217773959,593.9897662428165,88.05082474559816
347,8754.936810921226,1983.0642821839929,589.388788064781,86.88808993849867
348,8754.936810921226,1974.5959601359298,584.8234485482138,85.74070935704724
349,8754.936810921228,1966.1638005456116,580.2934716400362,84.60848024456725
350,8754.936810921256,1957.7676489877235,575.7985834254474,83.49120252183879
351,8754.936810921237,1949.4073516963729,571.3385121113532,82.3886787517408
352,8754.936810921237,1941.0827555623298,566.912988009948,81.30071410436392
353,8754.936810921237,1932.7937081301714,562.5217435223916,80.22711632257922
354,8754.936810921236,1924.540057595509,558.1645131226358,79.16769568806498
355,8754.936810921236,1916.321652802212,553.8410333413675,78.122264987781
356,8754.936810921216,1908.138343239628,549.551042750076,77.09063948088529
357,8754.936810921246,1899.9899790398547,545.2942819452527,76.07263686608935
358,8754.936810921246,1891.8764109749388,541.070493532689,75.0680772494406
359,8754.936810921248,1883.7974904542061,536.8794221119316,74.07678311253567
360,8754.936810921246,1875.7530695215014,532.7208142608266,73.09857928114893
361,8754.936810921226,1867.7430008524884,528.5944185201998,72.13329289427745
362,8754.936810921226,1859.7671377519664,524.4999853786555,71.18075337359487
363,8754.936810921225,1851.8253341511552,520.4372672574805,70.2407923933068
364,8754.936810921257,1843.917444605048,516.4060184956825,69.31324385040679
365,8754.936810921237,1836.0433242897104,512.4059953351247,68.39794383532217
366,8754.936810921237,1828.2028289996847,508.43695590580273,67.49473060295162
367,8754.936810921236,1820.3958151452973,504.49866021120454,66.60344454408049
368,8754.936810921236,1812.6221397500553,500.5908701138057,65.72392815717697
369,8754.936810921236,1804.8816604480191,496.71334932066816,64.85602602055926
370,8754.936810921214,1797.174235481193,492.86586336915104,63.99958476493046
371,8754.936810921246,1789.4997236969548,489.0481796127411,63.15445304627728
372,8754.936810921245,1781.8579845454144,485.2600672069686,62.32048151912348
373,8754.936810921245,1774.2488780769013,481.50129709546695,61.497522810140936
374,8754.936810921245,1766.672264939367,477.77164199611224,60.68543149210567
375,8754.936810921225,1759.1280063758375,474.07087638728115,59.88406405819909
376,8754.936810921225,1751.615964221888,470.39877649421936,59.09327889664926
377,8754.936810921225,1744.1360009030875,466.75512027550303,58.31293626570523
378,8754.936810921256,1736.6879794325023,463.13968740961906,57.542898268943794
379,8754.936810921236,1729.2717634081555,459.55225928163435,56.783028830900356
380,8754.936810921237,1721.8872170105801,455.99261896999076,56.03319367302442
381,8754.936810921234,1714.534205000283,452.4605512333747,55.293260289949195
382,8754.936810921237,1707.212592715294,448.95584249771014,54.56309792607709
383,8754.936810921236,1699.922246068689,445.4782808432402,53.842577552473216
384,8754.936810921245,1692.6630315461423,442.02765599171636,53.13157184406454
385,8754.936810921245,1685.4348162034723,438.6037592936802,52.42995515713976
386,8754.936810921245,1678.2374676642153,435.20638371584965,51.737603507146616
387,8754.936810921245,1671.0708541171975,431.83532382859926,51.05439454678217
388,8754.936810921243,1663.9348443141205,428.4903757935382,50.380207544372496
389,8754.936810921225,1656.8293075671547,425.17133735118387,49.71492336253774
390,8754.936810921225,1649.7541137465614,421.8780078087364,49.0584244371396
391,8754.936810921256,1642.7091332782902,418.6101880279377,48.41059475650552
392,8754.936810921254,1635.694237141603,415.3676804130295,47.77131984092795
393,8754.936810921254,1628.7092968667366,412.1502888988121,47.14048672243515
394,8754.936810921234,1621.754184532526,408.9578189387827,46.51798392482747
395,8754.936810921232,1614.8287727640827,405.79007749337666,45.90370144397886
396,8754.936810921232,1607.9329347304392,402.64687301828957,45.29753072839694
397,8754.936810921236,1601.0665441422389,399.5280154528984,44.699364660041084
398,8754.936810921245,1594.2294752494238,396.43331620876864,44.10909753539318
399,8754.936810921245,1587.4216028389246,393.3625881582501,43.526625046778456
400,8754.936810921243,1580.6428022323764,390.3156456231629,42.951844263933054
401,8754.936810921243,1573.8929492838297,387.2923043635697,42.38465361581492
402,8754.936810921243,1567.1719203774785,384.2923815666348,41.82495287265491
403,8754.936810921223,1560.479592425391,381.31569583556916,41.27264312824479
404,8754.936810921223,1553.8158428652735,378.36206717866617,40.727626782459744
405,8754.936810921254,1547.180549658205,375.431316998413,40.18980752401062
406,8754.936810921254,1540.5735912863993,372.5232680806903,39.65909031342444
407,8754.936810921254,1533.9948467510042,369.63774458406306,39.13538136625043
408,8754.936810921232,1527.4441955698646,366.7745720291424,38.618588136486416
409,8754.936810921232,1520.9215177753329,363.93357728804017,38.108619300225435
410,8754.93681092123,1514.4266939120507,361.1145885738942,37.6053847395169
411,8754.936810921232,1507.9596050347773,358.31743543048543,37.108795526442094
412,8754.936810921243,1501.520132706206,355.54194872192954,36.61876390739939
413,8754.936810921243,1495.1081589947926,352.7879606224492,36.13520328759703
414,8754.936810921243,1488.7235664726024,350.0553046062276,35.65802821575075
415,8754.936810921241,1482.3662382131536,347.34381543733764,35.18715436898349
416,8754.936810921243,1476.0360577892795,344.6533291597517,34.72249853792445
417,8754.936810921221,1469.7329092709901,341.9836830874259,34.26397861200481
418,8754.936810921241,1463.4566772233688,339.33471579446797,33.81151356494829
419,8754.936810921232,1457.207246704419,336.7062671053665,33.365023440451715
420,8754.936810921232,1450.9845032630042,334.09817808531716,32.92442933805698
421,8754.936810921232,1444.788332936721,331.51029103060387,32.489653399207405
422,8754.936810921232,1438.618622249825,328.9424494590666,32.06061879348958
423,8754.936810921232,1432.4752582111487,326.39449810063854,31.637249705056348
424,8754.936810921232,1426.3581283120338,323.8662828879576,31.21947131922918
425,8754.936810921232,1420.26712052427,321.35765094705,30.80720980927749
426,8754.936810921263,1414.2021232980485,318.8684505880878,30.40039232337262
427,8754.936810921263,1408.1630255598986,316.3985312962123,29.99894697171358
428,8754.936810921261,1402.1497167106852,313.947743722439,29.60280281382382
429,8754.936810921223,1396.162086623554,311.51593967462156,29.21188984601461
430,8754.936810921221,1390.2000256419485,309.10297210849814,28.826138989015224
431,8754.936810921221,1384.2634245775614,306.7086951187903,28.445482075764772
432,8754.93681092122,1378.3521747083598,304.3329639303871,28.069851839366898
433,8754.93681092125,1372.4661677765957,301.97563488959094,27.6991819012028
434,8754.93681092125,1366.6052959868002,299.63656545542585,27.333406759200862
435,8754.936810921252,1360.769452003841,297.3156141910259,26.972461776262247
436,8754.93681092125,1354.958528950936,295.0126407550779,26.616283168838258
437,8754.93681092125,1349.1724204077025,292.7275058933371,26.264807995659126
438,8754.93681092121,1343.4110204081987,290.46007143020466,25.917974146611304
439,8754.936810921212,1337.674223439013,288.21020026037934,25.575720331762447
440,8754.93681092124,1331.9619244372934,285.9777563405583,25.237986070529853
441,8754.936810921237,1326.2740187888332,283.7626046812137,24.904711680993096
442,8754.936810921241,1320.6104023261776,281.56461133843436,24.57583826934779
443,8754.936810921237,1314.9709713266918,279.38364340582245,24.251307719497973
444,8754.93681092124,1309.3556225106743,277.2195690064585,23.931062682786376
445,8754.936810921237,1303.764253039458,275.07225728492676,23.61504656786013
446,8754.93681092124,1298.196760513532,272.9415783994028,23.303203530670423
447,8754.936810921272,1292.6530429706672,270.8274035138033,22.995478464604172
448,8754.93681092123,1287.132998884027,268.72960478999073,22.691816990745572
449,8754.93681092123,1281.6365271603593,266.6480553800546,22.39216544826765
450,8754.93681092123,1276.1635271380896,264.58262941862864,22.096470884948605
451,8754.936810921228,1270.7138985855063,262.53320201528726,21.804681047815084
452,8754.936810921228,1265.2875416989202,260.49964924699196,21.516744373908292
453,8754.93681092123,1259.8843571008356,258.4818481505984,21.232609981172175
454,8754.93681092126,1254.5042458381345,256.47967671542165,20.95222765946195
455,8754.93681092126,1249.1471093802486,254.49301387585544,20.675547861671113
456,8754.936810921261,1243.8128496173783,252.5217395040565,20.402521694976198
457,8754.93681092122,1238.5013688586753,250.5657344026764,20.13310091219645
458,8754.93681092122,1233.21256983048,248.62488029765987,19.86723790326844
459,8754.93681092122,1227.946355674506,246.69905983108535,19.604885686832088
460,8754.936810921217,1222.7026299460867,244.7881565540738,19.345997901928904
461,8754.93681092125,1217.4812966124114,242.89205491974718,19.09052879980939
462,8754.936810921248,1212.2822600507457,241.0106402762377,18.838433235848377
463,8754.93681092125,1207.10542504671,239.14379885976118,18.58966666156782
464,8754.936810921248,1201.9506967925142,237.29141778773354,18.3441851167642
465,8754.936810921248,1196.81798088523,235.45338505194704,18.101945221740337
466,8754.936810921246,1191.7071833250586,233.6295895117967,17.862904169639595
467,8754.936810921208,1186.6182105136054,231.81992088755905,17.62701971888129
468,8754.93681092124,1181.5509692521923,230.0242697537294,17.394250185696517
469,8754.936810921236,1176.5053667400991,228.24252753239475,17.164554436761268
470,8754.93681092124,1171.481310572915,226.47458648667833,16.93789188192843
471,8754.936810921237,1166.4787087408185,224.72033971421982,16.714222467054597
472,8754.936810921237,1161.4974696269019,222.97968114071307,16.49350666692213
473,8754.936810921237,1156.5375020054896,221.25250551349131,16.27570547825448
474,8754.936810921268,1151.5987150404749,219.53870839516406,16.060780412823934
475,8754.936810921266,1146.6810182836361,217.83818615729888,15.84869349064998
476,8754.936810921226,1141.784321673003,216.15083597415858,15.639407233288043
477,8754.936810921228,1136.9085355312106,214.47655581648553,15.432884657206706
478,8754.936810921226,1132.0535705638283,212.81524444532548,15.229089267251734
479,8754.936810921228,1127.2193378577476,211.1668014059113,15.027985050197323
480,8754.936810921226,1122.4057488795472,209.53112702158697,14.82953646838198
481,8754.936810921257,1117.6127154738756,207.90812238778156,14.633708453428643
482,8754.936810921257,1112.8401498618218,206.29768936602562,14.440466400047443
483,8754.936810921256,1108.0879646393307,204.69973057802144,14.249776159920813
484,8754.936810921257,1103.3560727755862,203.11414939975214,14.061604035668854
485,8754.936810921217,1098.644387611417,201.54084995563827,13.875916774894533
486,8754.936810921216,1093.9528228577292,199.9797371127453,13.69268156430791
487,8754.936810921214,1089.2812925938972,198.43071647502458,13.511866023927109
488,8754.936810921246,1084.6297112662112,196.89369437761036,13.333438201356755
489,8754.936810921246,1079.9979936862928,195.36857788115233,13.157366566141295
490,8754.936810921245,1075.386055029556,193.85527476620004,12.983620004193451
491,8754.936810921246,1070.7938108336411,192.35369352762405,12.812167812295801
492,8754.936810921245,1066.221176996867,190.86374336908315,12.642979692675139
493,8754.936810921246,1061.6680697766965,189.3853341975347,12.476025747648515
494,8754.936810921243,1057.1344057881977,187.91837661778632,12.31127647433991
495,8754.936810921236,1052.6201020025205,186.4627819270909,12.148702759466698
496,8754.936810921236,1048.1250757453759,185.01846210978337,11.98827587419503
497,8754.936810921236,1043.6492446955183,183.58532983195758,11.829967469062977
498,8754.936810921237,1039.1925268832417,182.16329843618607,11.673749568970889
499,8754.936810921237,1034.754840688876,180.75228193628013,11.519594568237817
500,8754.936810921236,1030.3361048412937,179.35219501209062,11.367475225723265
501,8754.936810921234,1025.9362384164222,177.96295300434855,11.217364660013311
502,8754.936810921265,1021.5551608357631,176.5844719095468,11.069236344670372
503,8754.936810921268,1017.1927918649044,175.21666837485833,10.923064103545485
504,8754.936810921226,1012.849051612065,173.85945969309824,10.778822106152816
505,8754.936810921226,1008.5238605266403,172.5127637977249,10.636484863105201
506,8754.936810921225,1004.2171393977166,171.17649925787174,10.496027221609483
507,8754.936810921225,999.9288093526415,169.8505852734277,10.357424361021977
508,8754.936810921225,995.6587918555743,168.53494167015032,10.220651788462257
509,8754.936810921256,991.407008706051,167.22948889481827,10.085685334485008
510,8754.936810921256,987.1733820375381,165.93414801041902,9.952501148808828
511,8754.936810921256,982.9578343160275,164.64884069137887,9.821075696101799
512,8754.936810921257,978.7602883386037,163.3734892188247,9.691385751822347
513,8754.936810921254,974.5806672320306,162.10801647588505,9.563408398115214
514,8754.936810921214,970.4188944513432,160.85234594302645,9.437121019761534
515,8754.936810921214,966.2748937784611,159.60640169342952,9.31250130018264
516,8754.936810921245,962.1485893207681,158.37010838839348,9.18952721749615
517,8754.936810921245,958.0399055097295,157.143391272782,9.068177040624525
518,8754.936810921243,953.9487670995223,155.92617617050524,8.948429325455033
519,8754.936810921245,949.8750991656448,154.71838948003267,8.830262911050195
520,8754.936810921243,945.8188271035448,153.5199581699426,8.713656915908379


==> data/llm_revenue_w10.csv <==
week,rev_k1,rev_k1_25,rev_k1_5,rev_k2
0,30898.2315696739,30898.2315696739,30898.2315696739,30898.2315696739
1,31027.437259003444,30894.940126461708,30787.10220634416,30617.71161043202
2,31157.183241718954,30891.649033871472,30676.37253370113,30339.738445732593
3,31287.471777140006,30888.358291865847,30566.041114207143,30064.288953647112
4,31418.30513403386,30885.06790040748,30456.106515494826,29791.34022216726
5,31549.685590654986,30881.77785945903,30346.56731034849,29520.86954729907
6,31681.6154347847,30878.488168983164,30237.4220766856,29252.854431174397
7,31814.09696377106,30875.19882894254,30128.66939753834,28987.272580179542
8,31947.13248456881,30871.909839299835,30020.30786103517,28724.10190310085
9,32080.724313779592,30868.62120001772,29912.336060382542,28463.32050928717
10,32214.87477769227,30865.33291105887,29804.752593846613,28204.906706828955
11,32349.58621232344,30862.04497238597,29697.556064735047,27948.839000753953
12,32484.860963458097,30858.757383961707,29590.74508137889,27695.09609123921
13,32620.70138669053,30855.470145748768,29484.318257114497,27443.65687183937
14,32757.109847465264,30852.183257709847,29378.27421026554,27194.50042773101
15,32894.08872111833,30848.89671980764,29272.611564125054,26947.606033972963
16,33031.640392918554,30845.610532004852,29167.32894693758,26702.95315378238
17,33169.767258109176,30842.324694264185,29062.424991881344,26460.521436826486
18,33308.471721949456,30839.03920654835,28957.898337050527,26220.29071752983
19,33447.756199756666,30835.754068820064,28853.747625437565,25982.241013396895
20,33587.62311694807,30832.469281042042,28749.971504915546,25746.352523349964
21,33728.074909083174,30829.184843177,28646.568628220648,25512.605626082037
22,33869.114021906185,30825.90075518767,28543.53765293466,25280.980878424733
23,34010.74291138853,30822.617017036784,28440.877241467544,25051.459013730997
24,34152.96404377169,30819.33362868707,28338.586061040067,24824.02094027249
25,34295.779895610074,30816.050590101262,28236.66278366651,24598.647739651533
26,34439.192953814214,30812.767901242107,28135.106086137414,24375.320665227475
27,34583.20571569403,30809.485562072354,28033.914650002414,24154.021140557314
28,34727.82068900232,30806.20357255474,27933.08716155312,23934.730757850528
29,34873.04039197844,30802.92193265203,27832.62231180605,23717.431276437896
30,35018.867353392154,30799.640642326973,27732.518796485652,23502.104621254224
31,35165.30411258765,30796.359701542333,27632.775316007366,23288.732881334865
32,35312.35321952779,30793.07911026088,27533.39057546074,23077.29830832587
33,35460.01723483847,30789.798868445378,27434.363284592644,22867.783315007673
34,35608.298729853275,30786.5189760586,27335.692157790494,22660.170473832186
35,35757.20028665819,30783.239433063325,27237.375914065582,22454.44251547316
36,35906.72449813658,30779.96023942233,27139.413277036423,22250.58232738971
37,36056.87396801438,30776.681395098407,27041.802974912214,22048.572952402905
38,36207.65131090536,30773.402900054338,26944.543740476292,21848.397587285235
39,36359.05915235675,30770.124754252916,26847.63431106972,21650.039581362948
40,36511.10012889487,30766.846957656944,26751.073428574844,21453.482435130998
41,36663.77688807108,30763.56951022922,26654.859839399003,21258.70979888064
42,36817.092088507896,30760.292411932543,26558.992294458243,21065.705471339454
43,36971.048399945284,30757.015662729733,26463.469549161084,20874.453398323676
44,37125.6485032871,30753.73926258359,26368.290363392392,20684.937671402866
45,37280.895090647835,30750.46321145694,26273.453501497246,20497.14252657659
46,37436.79086539947,30747.1875093126,26178.957732264917,20311.05234296318
47,37593.33854221854,30743.912156113394,26084.801828912892,20126.651641500386
48,37750.54084713341,30740.637151822157,25990.984569070926,19943.925083657814
49,37908.40051757178,30737.36249640171,25897.504734765174,19762.857470161063
50,38066.92030240829,30734.088189814895,25804.3611124024,19583.433739727447
51,38226.10296201244,30730.814232024553,25711.5524927542,19405.638967813178
52,38385.95126829662,30727.540622993536,25619.077670941315,19229.458365371953
53,38546.468004764436,30724.267362684677,25526.93544641798,19054.877277624786
54,38707.65596655909,30720.99445106084,25435.124622956355,18881.88118284101
55,38869.51796051212,30717.721888084874,25343.644008630978,18710.45569113037
56,39032.056805192304,30714.449673719642,25252.492415803285,18540.58654324605
57,39195.27533095462,30711.17780792801,25161.668661106218,18372.259609398596
58,39359.176379989665,30707.906290672843,25071.17156542884,18205.46088808057
59,39523.76280637307,30704.635121917017,24980.99995390104,18040.17650490194
60,39689.03747611525,30701.364301623402,24891.152655878264,17876.392711435965
61,39855.00326721123,30698.093829754886,24801.628504926335,17714.095884075603
62,40021.66306969084,30694.823706274343,24712.426338806312,17553.272522900308
63,40189.019785669036,30691.55393114467,24623.54499945937,17393.90925055308
64,40357.07632939636,30688.284504328753,24534.983332991804,17235.992811127755
65,40525.835627309796,30685.015425789494,24446.74018966003,17079.510069066346
66,40695.300618083624,30681.746695489783,24358.814423855663,16924.44800806645
67,40865.47425268067,30678.478313392534,24271.204894090624,16770.793729998513
68,41036.35949440366,30675.210279460647,24183.910462982367,16618.534453832995
69,41207.95931894681,30671.942593657037,24096.92999723907,16467.657514577204
70,41380.27671444765,30668.675255944618,24010.26236764493,16318.150362221844
71,41553.314681539116,30665.408266286315,23923.906449045524,16170.000560697083
72,41727.07623340169,30662.141624645043,23837.861120333186,16023.195786838116
73,41901.56439581597,30658.87533098373,23752.125264432445,15877.723829360133
74,42076.78220721529,30655.609385265314,23666.697768285536,15733.57258784256
75,42252.73271873869,30652.34378745273,23581.577522837953,15590.730071722555
76,42429.418994283995,30649.078537508914,23496.76342302404,15449.184399297623
77,42606.844110561164,30645.813635396804,23412.254367752637,15308.92379673729
78,42785.01115714596,30642.549081079356,23328.049259892818,15169.936597103744
79,42963.9232365336,30639.28487451952,23244.1470062596,15032.21123938139
80,43143.583464192925,30636.021015680242,23160.546517599796,14895.73626751519
81,43323.994968620544,30632.757504524492,23077.24670857785,14760.50032945774
82,43505.160891395375,30629.494341015226,22994.24649776176,14626.49217622501
83,43687.08438723332,30626.231525115418,22911.544807609,14493.700660960641
84,43869.768624042226,30622.969056788028,22829.140564452595,14362.114738008755
85,44053.216782977004,30619.70693599604,22747.03269848713,14231.723461995158
86,44237.43205849507,30616.44516270243,22665.220143754887,14102.51598691691
87,44422.417658411956,30613.183736870178,22583.701838131983,13974.481565240147
88,44608.17680395715,30609.922658462274,22502.476723314623,13847.609547006095
89,44794.71272983021,30606.661927441706,22421.54374480531,13721.889378945209
90,44982.02868425711,30603.40154377147,22340.901851899194,13597.310603599333
91,45170.127929046736,30600.14150741457,22260.54999767041,13473.862858451856
92,45359.01373964777,30596.881818333994,22180.48713895849,13351.535875065747
93,45548.68940520566,30593.62247649276,22100.71223635484,13230.319478229432
94,45739.15822861991,30590.363481853878,22021.22425418921,13110.203585110403
95,45930.42352660164,30587.104834380356,21942.02216051627,12991.178204416527
96,46122.48862973127,30583.846534035212,21863.104927102224,12873.233435564975
97,46315.35688251657,30580.588580781474,21784.47152941144,12756.359467858674
98,46509.031643450886,30577.330974582168,21706.12094659316,12640.546579670257
99,46703.51628507159,30574.073715400318,21628.05216146823,12525.78513763341
100,46898.81419401888,30570.816803198963,21550.264160515922,12412.06559584157
101,47094.928771094674,30567.56023794114,21472.75593386077,12299.378495053888
102,47291.86343132187,30564.304019589883,21395.52647525943,12187.714461908401
103,47489.621604003834,30561.04814810825,21318.57478208765,12077.064208142363
104,47688.20673278405,30557.792623459285,21241.899855327247,11967.418529819635
105,47887.622275706155,30554.537445606038,21165.50069955312,11858.768306565094
106,48087.8717052741,30551.282614511572,21089.37632292035,11751.104500806012
107,48288.95850851267,30548.028130138948,21013.525737151303,11644.418157020289
108,48490.886187028154,30544.773992451228,20937.94795752282,11538.700400991533
109,48693.65825706937,30541.520201411484,20862.642002853412,11433.942439070914
110,48897.278249588846,30538.266756982786,20787.606895490542,11330.13555744568
111,49101.749710304335,30535.013659128217,20712.841661297916,11227.271121414362
112,49307.076199760566,30531.760907810847,20638.345329642845,11125.340574668511
113,49513.26129339121,30528.508502993776,20564.116933383637,11024.33543858101
114,49720.30858158118,30525.256444640083,20490.15550885706,10924.247311500792
115,49928.221669729115,30522.004732712863,20416.460095865805,10825.067868053997
116,50137.00417831019,30518.753367175213,20343.029737666035,10726.788858451471
117,50346.65974293918,30515.502347990237,20269.86348095497,10629.402107802529
118,50557.19201443368,30512.25167512103,20196.960375858496,10532.899515434981
119,50768.60465887779,30509.001348530714,20124.319475918834,10437.273054221305
120,50980.90135768587,30505.751368182388,20051.93983808228,10342.514769910944
121,51194.0858076667,30502.501734039182,19979.820522686914,10248.616780468677
122,51408.16172108784,30499.252446064205,19907.960593450454,10155.571275418983
123,51623.13282574022,30496.00350422059,19836.35911745805,10063.370515196362
124,51839.00286500315,30492.754908471456,19765.01516515022,9972.006830501554
125,52055.77559790942,30489.50665877994,19693.927810310746,9881.47262166361
126,52273.45479921081,30486.258755109182,19623.09613005466,9791.760358007734
127,52492.0442594438,30483.011197422322,19552.51920481627,9702.8625772289
128,52711.54778499557,30479.763985682494,19482.196118337233,9614.771884771108
129,52931.969198170314,30476.517119852855,19412.125957654607,9527.48095321232
130,53153.31233725573,30473.27059989655,19342.30781308908,9440.98252165496
131,53375.58105658996,30470.024425776744,19272.740778233074,9355.269395121939
132,53598.77922662861,30466.77859745659,19203.423949939046,9270.334443958192
133,53822.91073401222,30463.53311489925,19134.356428307736,9186.170603237608
134,54047.97948163388,30460.2879780679,19065.53731667647,9102.770872175384
135,54273.989388707254,30457.043186925705,18996.965721607543,9020.128313545685
136,54500.9443908348,30453.79874143584,18928.64075287661,8938.23605310461
137,54728.84844007626,30450.554641561484,18860.561523461132,8857.08727901839
138,54957.70550501757,30447.310887265823,18792.727149528848,8776.675241296769
139,55187.519570839875,30444.067478512046,18725.13675042632,8696.993251231543
140,55418.294639388994,30440.82441526334,18657.789448667485,8618.034680840194
141,55650.034729245075,30437.581697482903,18590.684369922277,8539.792962314554
142,55882.74387579256,30434.33932513393,18523.820643005256,8462.261587474519
143,56116.42613129048,30431.097298179622,18457.19739986432,8385.434107226672
144,56351.085564942994,30427.855616583194,18390.813775569415,8309.30413102786
145,56586.72626297028,30424.61428030785,18324.668908301323,8233.86532635361
146,56823.35232867966,30421.37328931681,18258.76193934047,8159.11141817141
147,57060.96788253708,30418.132643573284,18193.09201305577,8085.036188418721
148,57299.57706223882,30414.892343040505,18127.65827689352,8011.633475485778
149,57539.18402278359,30411.65238768169,18062.459881366332,7938.897173703059
150,57779.792936544865,30408.41277746007,17997.495980042113,7866.821232833405
151,58021.40799334351,30405.17351233889,17932.765729533065,7795.3996575687715
152,58264.03340052082,30401.934592281377,17868.26828948474,7724.62650703152
153,58507.67338301169,30398.69601725078,17804.002822565126,7654.4958942802705
154,58752.33218341822,30395.457787210336,17739.968494453795,7585.001985820211
155,58998.01406208366,30392.219902123303,17676.164473831035,7516.139001117869
156,59244.72329716647,30388.98236195293,17612.589932367096,7447.901212120287
157,59492.464184714925,30385.745166662477,17549.244044711417,7380.28294277855
158,59741.24103874187,30382.508316215208,17486.125988481916,7313.278568575666
159,59991.05819129986,30379.271810574384,17423.234944254295,7246.882516058702
160,60241.919992556584,30376.035649703274,17360.57009555144,7181.089262375191
161,60493.83081087063,30372.799833565157,17298.130628832787,7115.893334813727
162,60746.795032867565,30369.564362123303,17235.915733483773,7051.289310348758
163,61000.81706351626,30366.329235341,17173.92460180532,6987.271815189483
164,61255.90132620568,30363.094453181526,17112.156429003328,6923.835524332868
165,61512.052262821846,30359.860015608174,17050.610413178256,6860.975161120701
166,61769.27433382521,30356.625922584237,16989.28575531468,6798.685496800684
167,62027.57201832832,30353.39217407301,16928.181659270937,6736.961350091501
168,62286.94981417383,30350.1587700378,16867.297331768797,6675.7975867518335
169,62547.41223801281,30346.9257104419,16806.631982383155,6615.189119153296
170,62808.96382538338,30343.69299524863,16746.184823531756,6555.130905857246
171,63071.60913078973,30340.460624421296,16685.95507046499,6495.6179511954315
172,63335.3527277814,30337.22859792322,16625.9419412557,6436.645304854449
173,63600.19920903294,30333.99691571771,16566.144656789027,6378.208061463975
174,63866.15318642381,30330.765577768103,16506.562440752296,6320.301360188742
175,64133.21929111887,30327.53458403772,16447.194519624936,6262.920384324199
176,64401.40217364879,30324.303934489893,16388.040122668437,6206.060360895864
177,64670.70650399119,30321.073629087965,16329.098481916357,6149.716560262308
178,64941.13697165194,30317.84366779527,16270.36883216433,6093.884295721736
179,65212.69828574677,30314.61405057515,16211.85041096015,6038.5589231221475
180,65485.39517508328,30311.384777390955,16153.54245859387,5983.735840475033
181,65759.23238824337,30308.155848206043,16095.444218087921,5929.41048757258
182,66034.2146936658,30304.92726298375,16037.554935187314,5875.578345608354
183,66310.34687972929,30301.69902168746,15979.873858349818,5822.234936801416
184,66587.63375483596,30298.471124280517,15922.400238736232,5769.3758240238685
185,66866.08014749493,30295.2435707263,15865.133330200642,5716.996610431764
186,67145.69090640647,30292.01636098817,15808.07238928074,5665.092939099378
187,67426.47090054653,30288.789495029512,15751.21667518818,5613.660492656802
188,67708.42501925131,30285.5629728137,15694.565449798944,5562.694992930809
189,67991.5581723026,30282.336794304116,15638.117977643777,5512.192200589014
190,68275.87529001312,30279.110959464146,15581.87352589863,5462.147914787223
191,68561.38132331254,30275.885468257184,15525.831364375153,5412.557972820025
192,68848.08124383353,30272.660320646617,15469.990765511193,5363.418249774514
193,69135.98004399842,30269.43551659585,15414.351004361382,5314.724658187202
194,69425.08273710613,30266.21105606829,15358.911358587708,5266.473147704001
195,69715.39435741947,30262.98693902733,15303.671108450124,5218.659704743325
196,70006.91996025275,30259.76316543639,15248.629536797236,5171.280352162232
197,70299.66462205989,30256.53973525888,15193.785929056963,5124.3311489256075
198,70593.63344052275,30253.316648458218,15139.139573227278,5077.808189778349
199,70888.83153463998,30250.093904997822,15084.689759866955,5031.707604920516
200,71185.26404481602,30246.87150484113,15030.435782086366,4986.025559685451
201,71482.93613295078,30243.649447951557,14976.376935538296,4940.758254220801
202,71781.85298252941,30240.427734292545,14922.512518408805,4895.901923172447
203,72082.01979871259,30237.20636382753,14868.841831408115,4851.4528353713
204,72383.44180842722,30233.985336519945,14815.364177761532,4807.407293522944
205,72686.12426045732,30230.76465233325,14762.078863200399,4763.761633900089
206,72990.07242553557,30227.544311230882,14708.98519595308,4720.512226037818
207,73295.29159643502,30224.3243131763,14656.082486735992,4677.655472431616
208,73601.78708806123,30221.104658132957,14603.370048744631,4635.187808238111
209,73909.56423754485,30217.885346064315,14550.84719764469,4593.105700978562
210,74218.62840433464,30214.66637693384,14498.51325156314,4551.405650245018
211,74528.98497029058,30211.447750704996,14446.367531079404,4510.084187409161
212,74840.63933977782,30208.22946734126,14394.409359216523,4469.137875333773
213,75153.59693976068,30205.01152680611,14342.638061432368,4428.563308086844
214,75467.86321989715,30201.79392906302,14291.052965610892,4388.357110658253
215,75783.44365263381,30198.576674075477,14239.653402053387,4348.515938679047
216,76100.34373330107,30195.359761806965,14188.438703469816,4309.036478143248
217,76418.56898020895,30192.14319222098,14137.408204970116,4269.915445132192
218,76738.12493474313,30188.92696528102,14086.5612440556,4231.149585541368
219,77059.01716146145,30185.711080950583,14035.897160610328,4192.735674809747
220,77381.25124819073,30182.495539193165,13985.415296892561,4154.6705176515625
221,77704.83280612422,30179.280339972283,13935.114997526205,4116.9509477905185
222,78029.76746991924,30176.065483251445,13884.995609492307,4079.573827696419
223,78356.06089779524,30172.850968994164,13835.056482120579,4042.53604832419
224,78683.7187716324,30169.63679716396,13785.296967080953,4005.8345288552637
225,79012.74679707056,30166.42296772436,13735.716418375161,3969.466216441323
226,79343.15070360858,30163.20948063888,13686.314192328347,3933.4280859503524
227,79674.93624470405,30159.996335871063,13637.089647580713,3897.7171397150146
228,80008.10919787361,30156.783533384434,13588.042145079193,3862.3304072833
229,80342.67536479337,30153.57107314254,13539.171048069147,3827.2649451714415
230,80678.6405714001,30150.358955108914,13490.475722086121,3792.5178366190835
231,81016.0106679926,30147.14717924711,13441.955534947576,3758.086191346651
232,81354.7915293336,30143.935745520674,13393.609856744702,3723.967145314945
233,81626.78476043625,30115.56121511962,13334.296419499406,3687.077076515936
234,81570.77755523665,29966.382907368625,13221.932159826174,3635.891797780918
235,81514.57417371363,29817.8577407013,13110.47702835133,3585.4067717161306
236,81458.17392872076,29669.982913394284,12999.923817521154,3535.612514036703
237,81401.57613070491,29522.755635698413,12890.26537631781,3486.499668013313
238,81344.78008769709,29376.173129787283,12781.494609818266,3438.0590027651924
239,81287.78510530539,29230.232629706894,12673.604478757057,3390.2814115760116
240,81230.59048670506,29084.93138132432,12566.587999091878,3343.1579102320584
241,81173.19553263095,28940.26664227768,12460.438241573056,3296.6796353827203
242,81115.59954136811,28796.235681925486,12355.148331316008,3250.837842922729
243,81057.80180874394,28652.835781296857,12250.711447377294,3205.6239063960534
244,80999.80162811988,28510.064233041838,12147.120822333918,3161.0293154210653
245,80941.5982903813,28367.918341381155,12044.369741865583,3117.045674136624
246,80883.1910839303,28226.395422057387,11942.451544340687,3073.6646996690147
247,80824.57929467635,28085.492802285484,11841.359620405192,3030.8782206192495
248,80765.76220602769,27945.207820703832,11741.087412574807,2988.6781755705692
249,80706.7390988826,27805.537827325476,11641.628414830362,2947.056611615863
250,80647.50925162043,27666.48018348949,11542.976172216242,2906.005682904705
251,80588.07194009321,27528.032261812685,11445.124280442067,2865.517649209805
252,80528.42643761578,27390.191446141187,11348.06638548727,2825.5848745125386
253,80468.57201495863,27252.955131503015,11251.796183209119,2786.1998256074357
254,80408.50794033731,27116.320724059744,11156.307418953307,2747.3550707251625
255,80348.23347940441,26980.285641059305,11061.593887167955,2709.0432781739783
256,80287.74789524,26844.847310788395,10967.649431020374,2671.2572149992566
257,80227.05044834304,26710.003172525507,10874.467942016992,2633.9897456609324
258,80166.14039662298,26575.75067649419,10782.043359626234,2597.2338307286036
259,80105.01699538883,26442.08728381567,10690.36967090398,2560.9825255939536
260,80043.6794973418,26309.010466462896,10599.440910122481,2525.228979200484
261,79982.12715256544,26176.51770721396,10509.251158401757,2489.966432790112
262,79920.3592085165,26044.606499605925,10419.794543344029,2455.188218666521
263,79858.37491001595,25913.274347888993,10331.065238670977,2420.8877589750305
264,79796.17349923943,25782.51876698062,10243.057463863764,2387.058564498711
265,79733.7542157084,25652.337282420063,10155.765483805939,2353.6942334706087
266,79671.11629627986,25522.72743032276,10069.183608428972,2320.7884504017807
267,79608.25897513886,25393.68675733571,9983.306192360884,2288.3349849250485
268,79545.18148378732,25265.212820591893,9898.127634577122,2256.32769065408
269,79481.88305103553,25137.303187665817,9813.64237805455,2224.7605040577864
270,79418.36290299233,25009.95543652875,9729.844909427913,2193.627443349701
271,79354.62026305588,24883.16715550445,9646.729758649091,2162.9226073922105
272,79290.65435190486,24756.935943225093,9564.291498649043,2132.64017461542
273,79226.46438748714,24631.259408586735,9482.524745002069,2102.774401950387
274,79162.04958501192,24506.13517070598,9401.424155593118,2073.319623776693
275,79097.40915693947,24381.560858876128,9320.984430287404,2044.2702508840061
276,79032.54231297137,24257.53411252367,9241.20031060265,2015.620769447521
277,78967.44826004122,24134.052581165135,9162.066579383942,1987.3657400170955
278,78902.1262023046,24011.11392436386,9083.578060481017,1959.4997965198625
279,78836.57534112969,23888.715811687205,9005.729618428168,1932.017645276182
280,78770.79487508688,23766.855922663643,8928.516158126497,1904.9140640287158
281,78704.7839999396,23645.531946740375,8851.93262452881,1878.1839009844878
282,78638.54190863493,23524.741583241153,8775.974002326933,1851.822073869749
283,78572.06779129193,23404.4825413235,8700.635315641191,1825.8235689973978
284,78505.36083519367,23284.752539937304,8625.911627712745,1800.1834403469531
285,78438.42022477614,23165.54930778267,8551.798040597962,1774.8968086567431
286,78371.24514161935,23046.870583268574,8478.289694865436,1749.9588605282765
287,78303.8347644356,22928.714114470902,8405.381769295018,1725.364847542503
288,78236.18826906115,22811.077659091636,8333.069480579594,1701.1100853879677
289,78168.30482844546,22693.958984417564,8261.348083028905,1677.1899530005549
290,78100.18361264041,22577.355867279148,8190.212868275704,1653.599891714729
291,78031.82378879184,22461.26609401025,8119.659164984415,1630.3354044261648
292,77963.2245211277,22345.687460407054,8049.682338561712,1607.3920547654893
293,77894.38497094871,22230.617771687896,7980.277790869632,1584.7654662831278
294,77825.30429661759,22116.054842452886,7911.440959940767,1562.4513216450061
295,77755.98165354914,22001.996496643947,7843.167319695765,1540.4453618390223
296,77686.41619420052,21888.44056750508,7775.452379663046,1518.7433853921266
297,77616.60706805914,21775.38489754214,7708.291684700471,1497.3412475978164
298,77546.553421634,21662.827338483752,7641.680814719517,1476.2348597540265
299,77476.25439844417,21550.765751241663,7575.615384411329,1455.420188411149
300,77405.70913900952,21439.198005871785,7510.091042975123,1434.89325463015
301,77334.91678083832,21328.121981534678,7445.1034738484,1414.6501332505418
302,77263.87645841857,21217.535566457136,7380.648394439614,1394.6869521682104
303,77192.58730320643,21107.436657893228,7316.72155586268,1374.999891622849
304,77121.04844361541,20997.82316208565,7253.318742673575,1355.5851834949242
305,77049.25900500696,20888.692994227717,7190.435772609175,1336.439110612076
306,76977.21810967826,20780.04407842469,7128.068496327823,1317.5580060647337
307,76904.92487685257,20671.874347656,7066.21279715218,1298.93825253093
308,76832.37842266753,20564.181743737125,7004.864590813892,1280.5762816101128
309,76759.57786016515,20456.96421728203,6944.019825200399,1262.4685731658892
310,76686.52229928129,20350.21972766571,6883.67448010367,1244.6116546775534
311,76613.21084683317,20243.94624298631,6823.824566970715,1227.0021006002498
312,76539.64260651002,20138.141740028295,6764.466128656333,1209.6365317337516
313,76465.81667886155,20032.804204225202,6705.595239177593,1192.511614599641
314,76391.73216128678,19927.931629622646,6647.208003470251,1175.6240608268292
315,76317.38814802341,19823.522018841653,6589.300557147139,1158.9706265453042
316,76242.78373013642,19719.57338304193,6531.869066258325,1142.5481117879713
317,76167.91799550712,19616.083741885468,6474.909727053236,1126.35335990051
318,76092.79002882152,19513.051123500052,6418.418765744537,1110.3832569591098
319,76017.39891156036,19410.47356444349,6362.392438274025,1094.634731196025
320,75941.74372198654,19308.349109667182,6306.827030080089,1079.1047524327714
321,75865.82353513456,19206.67581248052,6251.718855867195,1063.7903315209414
322,75789.63742279883,19105.45173451503,6197.064259377043,1048.6885197904815
323,75713.18445352257,19004.67494568896,6142.859613161579,1033.796408505365
324,75636.46369258703,18904.343524171974,6089.101318357796,1019.1111283265486
325,75559.47420199851,18804.45555634956,6035.785804464095,1004.6298487820872
326,75482.21504047829,18705.00913678826,5982.909529118658,990.349777744382
327,75404.68526345052,18606.002368200618,5930.468977879366,976.2681609143962
328,75326.88392303072,18507.433361410327,5878.460664005478,962.3822813127791
329,75248.81006801491,18409.300235317856,5826.881128241085,948.6894587778186
330,75170.46274386607,18311.601116865404,5775.726938600015,935.1870494700685
331,75091.84099270473,18214.33414100315,5724.994690152764,921.8724453836671
332,75012.9438532957,18117.497450654635,5674.681004814768,908.7430738641478
333,74933.77036103756,18021.089196683053,5624.782531136564,895.7963971327399
334,74854.31954794953,17925.107537856973,5575.295944095359,883.0299118170022
335,74774.5904426605,17829.5506408168,5526.217944888414,870.441148487773
336,74694.58207039723,17734.416680041177,5477.545260727965,858.0276712023065
337,74614.29345297115,17639.703837813177,5429.274644637635,845.7870770535113
338,74533.72360876869,17545.410304187546,5381.40287525072,833.7169957252686
339,74452.87155273726,17451.534276956998,5333.926756609694,821.81508905365
340,74371.73629637403,17358.073961619382,5286.843117967512,810.0790505940491
341,74290.31684771381,17265.027571344748,5240.148813590381,798.5066051940985
342,74208.61221131659,17172.393326942503,5193.840722562054,787.095508572301
343,74126.62138825654,17080.169456829066,5147.91574858976,775.8435469023271
344,74044.34337610746,16988.35419699482,5102.37081981138,764.7485364028354
345,73961.777168933,16896.94579097233,5057.202888604478,753.8083229328424
346,73878.92175727288,16805.942489803812,5012.408931396534,743.0207815924718
347,73795.77612813147,16715.342552009242,4967.98594847684,732.3838163290761
348,73712.33926496442,16625.1442435542,4923.930963809703,721.895359548614
349,73628.6101476669,16535.34583781823,4880.241024849225,711.5533717322529
350,73544.5877525612,16445.945615563174,4836.913202355508,701.3558410581039
351,73460.2710523831,16356.941864901393,4793.944590212172,691.3007830280095
352,73375.65901627137,16268.332881264845,4751.332305245545,681.3862400993678
353,73290.7506097533,16180.116967373402,4709.073487044967,671.6102813218488
354,73205.54479473286,16092.292433203867,4667.165297784692,661.9710019790068
355,73120.0405294779,16004.857595959003,4625.604922047112,652.4665232346872
356,73034.23676860722,15917.810780036592,4584.389566647349,643.094991784171
357,72948.13246307874,15831.150316998932,4543.516460459296,633.8545795100075
358,72861.72656017459,15744.874545541761,4502.9828542428,624.7434831424285
359,72775.01800349058,15658.981811464317,4462.7860204725,615.7599239243604
360,72688.00573292184,15573.470467638661,4422.923253167735,606.9021472808881
361,72600.68868465027,15488.338873979577,4383.391867723906,598.1684224931699
362,72513.06579113196,15403.585397414572,4344.189200745152,589.5570423767235
363,72425.13598108318,15319.208411853719,4305.312609878241,581.066322964013
364,72336.8981794683,15235.206298160043,4266.759473647878,572.6946031913089
365,72248.35130748521,15151.57744411953,4228.527191293142,564.4402445897282
366,72159.49428255437,15068.320244412018,4190.613182605434,556.3016309804466
367,72070.32601830349,14985.433100581315,4153.01488776741,548.2771681739624
368,71980.84542455526,14902.914421006111,4115.729767193364,540.3652836734211
369,71891.05140731379,14820.762620870702,4078.755301370778,532.5644263819065
370,71800.94286875101,14738.976122135902,4042.0889907031133,524.8730663136608
371,71710.51870719442,14657.553353510328,4005.728355353896,517.2896943091869
372,71619.77781711129,14576.492750421092,3969.670935091825,509.8128217541471
373,71528.71908909749,14495.792754985614,3933.9142891373567,502.44098030206857
374,71437.34140986275,14415.451815982773,3898.4559960102742,495.17272160074157
375,71345.64366221715,14335.46838882447,3863.2936533785205,488.0066170222984
376,71253.62472505799,14255.840935527456,3828.42487790825,480.94125739692004
377,71161.28347335533,14176.567924684898,3793.8473051149463,473.97525275010116
378,71068.61877813884,14097.647831438457,3759.5585892158024,467.10723204345635
379,70975.629506483,14019.079137450095,3725.55640298315,460.3358429189905
380,70882.31452149508,13940.860330874617,3691.838437599196,453.6597514468225
381,70788.67268229956,13862.989906331566,3658.4024025116805,447.0776418762687
382,70694.70284402484,13785.466364877766,3625.246025290813,440.5882163902862
383,70600.40385778922,13708.288213979813,3592.3670514872615,434.1901948632059
384,70505.77457068686,13631.453967486697,3559.763244491272,427.8823146217184
385,70410.81382577347,13554.962145602505,3527.432385392858,421.66333020906904
386,70315.52046205252,13478.811274859338,3495.372272843122,415.5320131524195
387,70219.89331446077,13402.99988809023,3463.580722916612,409.48715173333096
388,70123.93121385417,13327.526524402254,3432.055568974785,403.5275507613318
389,70027.63298699328,13252.389729149685,3400.7946615305063,397.65203135052263
390,69930.9974565297,13177.588053907457,3369.795868113664,391.85943069918886
391,69834.02344099087,13103.12005644443,3339.0570731377416,386.1486018723618
392,69736.70975476532,13028.984300696884,3308.5761777674693,380.51841358730496
393,69639.05520808948,12955.17935674241,3278.3510997875733,374.96775000189064
394,69541.05860703194,12881.703800773475,3248.3797734724394,369.49551050580396
395,69442.71875347989,12808.556215071485,3218.66014945689,364.1006095145661
396,69344.03444512335,12735.735187980561,3189.1901946078688,358.78197626631066
397,69245.00447544116,12663.239313881766,3159.967891897212,353.5385546213016
398,69145.62763368616,12591.067193167339,3130.9912402753794,348.36930286414116
399,69045.90270487014,12519.217432214924,3102.2582545461564,343.27319350863365
400,68945.82846974929,12447.688643362115,3073.7669652423633,338.2492131052747
401,68845.40370480916,12376.47944488091,3045.5154185025035,333.2963620513248
402,68744.62718224966,12305.58846095242,3017.5016759483947,328.4136544034377
403,68643.49766996996,12235.014321641556,2989.7238145637357,323.6001176928043
404,68542.01393155393,12164.755662872036,2962.1799265736627,318.8547927427872
405,68440.17472625458,12094.811126401239,2934.868119325181,314.1767334889983
406,68337.97880897824,12025.179359795196,2907.786515168545,309.56500680179846
407,68235.42493027085,11955.85901640404,2880.93325133964,305.0186923111901
408,68132.51183630146,11886.848755337072,2854.306479843168,300.5368822340533
409,68029.23826884787,11818.147241438353,2827.9043673368433,296.1186812037147
410,67925.60296528012,11749.753145261997,2801.725095016395,291.76320610179795
411,67821.60465854593,11681.665143047925,2775.7668585015535,287.4695858923449
412,67717.24207715488,11613.881916697543,2750.0278677228794,283.23696145816234
413,67612.51394516276,11546.402153749526,2724.5063468094804,279.06448543937114
414,67507.41898215622,11479.224547355781,2699.2005339776183,274.95132207412667
415,67401.95590323709,11412.347796257469,2674.108681420175,270.89664704148333
416,67296.12341900649,11345.770604761103,2649.2290551969772,266.89964730637007
417,67189.92023554901,11279.491682714764,2624.559935125976,262.959520966653
418,67083.34505441775,11213.509745484567,2600.0996146753178,259.07547710225924
419,66976.39657261659,11147.823513930785,2575.8464008561414,255.2467356263193
420,66869.07348258643,11082.431714384757,2551.798614116385,251.47252713833032
421,66761.37447218766,11017.33307862523,2527.954588235255,247.75209277927763
422,66653.29822468478,10952.526343855236,2504.312670218623,244.08468408871775
423,66544.84341873016,10888.010252678861,2480.871220195198,240.46956286377963
424,66436.00872834788,10823.78355307821,2457.628611313517,236.9060010200657
425,66326.79282291756,10759.844998390414,2434.583229639738,233.39328045442423
426,66217.1943671582,10696.193347284787,2411.733474056239,229.9306929095702
427,66107.2120211111,10632.827363739922,2389.0777561609716,226.5175398405253
428,65996.84444012481,10569.745817021227,2366.6145001676723,223.1531322828631
429,65886.09027483733,10506.947481658122,2344.342142806767,219.83679072271957
430,65774.94817116126,10444.431137421836,2322.2591332271486,216.5678449685647
431,65663.4167702653,10382.195569302667,2300.363932898588,213.34563402468638
432,65551.49470855882,10320.239567487912,2278.6550155150294,210.16950596639168
433,65439.18061767527,10258.561927339664,2257.1308668985953,207.03881781688355
434,65326.4731244544,10197.161449372541,2235.7899849042974,203.9529354257925
435,65213.370850926854,10136.036939231908,2214.6308793255844,200.91123334935293
436,65099.87241429644,10075.187207671801,2193.652071800543,197.91309473218564
437,64985.97642692352,10014.611070533167,2172.85209571887,194.95791119067724
438,64871.68149630754,9954.307348722048,2152.2294961295465,192.04508269792842
439,64756.986225071494,9894.274868188186,2131.782829649305,189.17401747025886
440,64641.88921094297,9834.512459903177,2111.5106643716836,186.34413185522982
441,64526.38904673755,9775.0189598391,2091.4115797768845,183.55485022118532
442,64410.48432034252,9715.79320894732,2071.4841666423436,180.8056048482815
443,64294.17361469867,9656.834053137049,2051.727026953937,178.09583582098023
444,64177.45550778334,9598.140343254241,2032.1387738179212,175.42499092199486
445,64060.32857259294,9539.710935060482,2012.7180313735512,172.79252552766513
446,63942.79137712548,9481.544689211998,1993.4634347063773,170.19790250474233
447,63824.84248436338,9423.640471238776,1974.3736297622327,167.64059210856703
448,63706.480452254575,9365.99715152357,1955.447273261842,165.12007188261563
449,63587.703833697575,9308.613605281551,1936.6830326162194,162.6358265594123
450,63468.51117652096,9251.488712539263,1918.0795858425556,160.18734796276175
451,63348.90102346711,9194.621358114282,1899.6356214808968,157.77413491131307
452,63228.87191217407,9138.010431594703,1881.3498385114187,155.39569312341897
453,63108.42237515767,9081.654827318762,1863.2209462723556,153.0515351232794
454,62987.55093979378,9025.55344435458,1845.247664378575,150.74118014835153
455,62866.256128299516,8969.705186479838,1827.4287226407605,148.46415405800715
456,62744.53645771638,8914.108962161827,1809.7628609852834,146.21998924342628
457,62622.390439891,8858.763684537269,1792.2488293746321,144.00822453870214
458,62499.81658145834,8803.66827139256,1774.8853877285403,141.8284051331513
459,62376.81338382174,8748.821645143671,1757.6713058456312,139.68008248479944
460,62253.37934313556,8694.2227328165,1740.6053633257618,137.5628142350418
461,62129.512950287,8639.870466027218,1723.6863494929448,135.47616412445325
462,62005.2126908766,8585.763780962508,1706.9130633188406,133.41970190973254
463,61880.47704520102,8531.901618360229,1690.2843133469112,131.39300328177242
464,61755.30448823369,8478.282923489856,1673.7989176171075,129.3956497848318
465,61629.69348960632,8424.906646133157,1657.4557035911746,127.42722873680098
466,61503.642513590195,8371.771740564902,1641.2535080785312,125.48733315054373
467,61377.15001907714,8318.877165533648,1625.1911771627242,123.57556165630042
468,61250.21445956202,8266.221884242814,1609.267566128504,121.69151842514339
469,61122.83428312118,8213.804864331276,1593.4815393893537,119.83481309345684
470,60995.0079323961,8161.625077854779,1577.8319704157307,118.00506068844844
471,60866.73384457299,8109.6815012668985,1562.3177416637661,116.20188155465908
472,60738.010451364025,8057.973115400285,1546.9377445045604,114.42490128146865
473,60608.83617898816,8006.498905447957,1531.6908791540232,112.67375063158072
474,60479.2094481521,7955.257860944717,1516.5760546032702,110.94806547047419
475,60349.12867403001,7904.248975748461,1501.592188549533,109.24748669680591
476,60218.592266245396,7853.471248021871,1486.7382073276576,107.57166017375788
477,60087.59862885172,7802.923680214059,1472.013045842125,105.92023666131108
478,59956.14616031146,7752.605279042035,1457.4156474995432,104.29287174943049
479,59824.23325347771,7702.515055472664,1442.9449641417525,102.6892257921597
480,59691.85829557416,7652.652024704436,1428.599955979403,101.10896384260278
481,59559.01966817573,7603.015206149445,1414.379591526071,99.55175558878685
482,59425.71574718778,7553.603623415263,1400.2828475328608,98.01727529038972
483,59291.944902827614,7504.416304287192,1386.3087089235723,96.50520171632688
484,59157.70549960369,7455.452280710297,1372.4561687303208,95.0152180831792
485,59022.99589629556,7406.710588771641,1358.7242280296796,93.54701199445454
486,58887.81444593489,7358.190268682723,1345.1118958793545,92.1002753806733
487,58752.1594957837,7309.890364761651,1331.6181892552772,90.67470444025916
488,58616.02938731546,7261.809925415761,1318.242132989272,89.26999958123541
489,58479.42245619367,7213.94800312402,1304.9827597071453,87.88586536370563
490,58342.33703225281,7166.303654419776,1291.8391097673175,86.52201044311661
491,58204.77143947706,7118.875939873342,1278.8102311998841,85.17814751428591
492,58066.72399598,7071.663924074774,1265.8951796461806,83.85399325618859
493,57928.193013984135,7024.666675616702,1253.093018298812,82.54926827749094
494,57789.1767998001,6977.883267077224,1240.40281784215,81.26369706282154
495,57649.67365380606,6931.312775002882,1227.8236563932985,79.99700791976956
496,57509.68187042708,6884.954279891734,1215.3546194435276,78.74893292660167
497,57369.19973811392,6838.80686617643,1202.9947998001435,77.51920788068492
498,57228.225539322404,6792.869622207436,1190.7432975288368,76.30757224761012
499,57086.75755049224,6747.141640236277,1178.5992198964682,75.11376911100311
500,56944.79404202609,6701.622016398893,1166.5616813143074,73.9375451230163
501,56802.33327826831,6656.309850699027,1154.6298032817122,72.7786504554907
502,56659.37351748401,6611.204246991737,1142.8027143302538,71.6368387517798
503,56515.91301183695,6566.304312966844,1131.0795499682595,70.51186707922511
504,56371.95000736904,6521.609160132659,1119.459452625821,69.40349588227748
505,56227.48274397921,6477.117903799705,1107.9415716002266,68.3114889362535
506,56082.5094554005,6432.829663064307,1096.5250630017742,67.23561330171562
507,55937.02836917951,6388.743560792545,1085.2090897000714,66.17563927947467
508,55791.03770665448,6344.858723604123,1073.9928212707205,65.13134036619995
509,55644.53568293372,6301.174281856347,1062.8754339424302,64.10249321063205
510,55497.52050687301,6257.689369628074,1051.8561105445262,63.08887757038809
511,55349.99038105493,6214.403124703952,1040.9340404549075,62.09027626935503
512,55201.94350176596,6171.314688558488,1030.1084195483686,61.10647515565815
513,55053.37805897482,6128.423206340318,1019.3784501453543,60.13726306020134
514,54904.29223630989,6085.727826856475,1008.7433409610951,59.18243175576849
515,54754.684211038206,6043.2277025568865,998.2023070551766,58.241775916681924
516,54604.55215404165,6000.921989518639,987.7545697814462,57.31509307900448
517,54453.894229795005,5958.809847430537,977.3993567383542,56.40218360128439
518,54302.70859634436,5916.890439577764,967.1359017196875,55.50285062583283
519,54150.99340528369,5875.162932826417,956.9634446656578,54.616900040525216
520,53998.74680173267,5833.626497608257,946.8812316143965,53.74414044112238


==> data/llm_trend.csv <==
,time,llm
0,0,0.26855426855426856
1,1,0.15015015015015015
2,2,0.06306306306306306
3,3,0.04247104247104247
4,4,0.05000919286633572
5,5,0.03039774468345897
6,6,0.01921921921921922
7,7,0.018140589569160998
8,8,0.12827112827112827
9,9,0.46589446589446587
10,10,0.7031317031317031
11,11,0.7155727155727156
12,12,0.33247533247533245
13,13,0.43715143715143717
14,14,0.7348777348777349
15,15,0.9888459888459888
16,16,1.0
17,17,0.7305877305877306
18,18,0.42556842556842556
19,19,0.5203775203775204
20,20,0.6585156585156585
21,21,0.5795795795795796
22,22,0.5478335478335479
23,23,0.4624624624624625
24,24,0.22737022737022736
25,25,0.16773916773916775
26,26,0.09952809952809953
27,27,0.041613041613041614
28,28,0.0313783170926028
29,29,0.0156891585463014
30,30,0.018140589569160998
31,31,0.02145002145002145
32,32,0.09867009867009867
33,33,0.5722865722865723
34,34,0.9987129987129987
35,35,0.8858858858858859
36,36,0.37065637065637064
37,37,0.4821964821964822
38,38,0.725010725010725
39,39,0.9665379665379665
40,40,0.9184899184899185
41,41,0.6735306735306735
42,42,0.38695838695838697
43,43,0.45774345774345776
44,44,0.5169455169455169
45,45,0.5602745602745602
46,46,0.48605748605748605
47,47,0.4465894465894466
48,48,0.27303493970160636
49,49,0.14071214071214072
50,50,0.08236808236808237
51,51,0.04919204919204919
52,52,0.027885027885027884
53,53,0.031269364602697934
54,54,0.0388960388960389
55,55,0.036281179138321996
56,56,0.09762143095476428
57,57,0.4701844701844702
58,58,0.8492301825635159
59,59,0.7741074407741074
60,60,0.2886696220029554
61,61,0.500309833643167
62,62,0.8480861814195148
63,63,0.9075742409075743
64,64,0.9502836169502837
65,65,0.8232994899661567
66,66,0.5331045331045331
67,67,0.6764860098193431
68,68,0.674198007531341
69,69,0.6505553172219839
70,70,0.6147099480432814
71,71,0.5067925067925068
72,72,0.24748558081891417
73,73,0.1548214881548215
74,74,0.11058677725344392
75,75,0.04080270746937414
76,76,0.04309070975737642
77,77,0.03284917570631856
78,78,0.023261356594689926
79,79,0.026312026312026313
80,80,0.11249344582677916
81,81,0.6128032794699461
82,82,0.8576195242861909
83,83,0.8446541779875113
84,84,0.3153629820296487
85,85,0.4476857810191144
86,86,0.8221554888221555
87,87,0.9796463129796463
88,88,0.9960436627103294
89,89,0.7527527527527528
90,90,0.45950712617379286
91,91,0.5700939034272368
92,92,0.6696220029553362
93,93,0.6719100052433385
94,94,0.5140378473711806
95,95,0.381333714667048
96,96,0.3622670289336956
97,97,0.22613089279755946
98,98,0.12012012012012012
99,99,0.06292006292006291
100,100,0.028743028743028743
101,101,0.024882024882024883
102,102,0.028436599865171296
103,103,0.026598026598026597
104,104,0.09075742409075742
105,105,0.45645645645645644
106,106,0.6894513561180228
107,107,0.6940273606940274
108,108,0.32298965632298965
109,109,0.4804804804804805
110,110,0.6650459983793316
111,111,0.8396968396968396
112,112,0.9090995757662426
113,113,0.5899232565899233
114,114,0.3634110300776967
115,115,0.3923923923923924
116,116,0.3923923923923924
117,117,0.43662710329376997
118,118,0.40497640497640497
119,119,0.3161256494589828
120,120,0.14033080699747366
121,121,0.13728013728013727
122,122,0.05834405834405834
123,123,0.045474045474045474
124,124,0.020163020163020164
125,125,0.020101734387448673
126,126,0.00833486547772262
127,127,0.02206287920573635
128,128,0.0388960388960389
129,129,0.12202678869345536
130,130,0.2638829305495972
131,131,0.25282425282425286
132,132,0.16588016588016588
133,133,0.20058153391486724
134,134,0.29820296486963155
135,135,0.41107774441107775
136,136,0.4164164164164164
137,137,0.3740883740883741
138,138,0.22193622193622195
139,139,0.24367224367224366
140,140,0.29362696029362695
141,141,0.34930168263501593
142,142,0.34930168263501593
143,143,0.2558749225415892
144,144,0.1620668287334954
145,145,0.10219743553076886
146,146,0.06940273606940274
147,147,0.04957338290671624
148,148,0.019734019734019732
149,149,0.02445302445302445
150,150,0.032947232947232945
151,151,0.029515229515229512
152,152,0.04461604461604462
153,153,0.13766147099480433
154,154,0.29286429286429283
155,155,0.28943228943228944
156,156,0.18990418990418992
157,157,0.26998426998427
158,158,0.35845369178702513
159,159,0.4656084656084656
160,160,0.5361552028218695
161,161,0.4118404118404118
162,162,0.23261356594689925
163,163,0.3348110014776681
164,164,0.4412031078697745
165,165,0.4598884598884599
166,166,0.4331950998617666
167,167,0.3843843843843844


==> data/milan_tco.csv <==
scenario,aerial_capex,aerial_opex,flexran_capex,flexran_opex
Scenario 1,1575000.0,219265.93084314468,950400.0,101880.60327953896
Scenario 2,9675000.0,1208241.9963564256,5874000.0,288803.5412529517


==> data/roi_w0.csv <==
k,RI
1.0,6.733733940895132
1.25,2.386598482661446
1.5,1.2534743235891284
2.0,0.5593113004103719


==> data/roi_wW.csv <==
k,RI
1.0,8.16111865175527
1.25,2.697900611851358
1.5,1.3093974389798462
2.0,0.5115564446714534


==> data/tco.csv <==
cell_type,x,aerial_capex,aerial_opex,flexran_capex,flexran_opex
Micro,0,3906.25,547.5,6365.740740740741,1520.8333333333335
Macro,1,6510.416666666667,912.5,954.8611111111111,228.125
Mixed,2,4340.277777777777,608.3333333333334,2634.0996168582374,629.3103448275863


==> data/tco_ref_w0.csv <==
week,ref
0,741985.3275636057
520,741985.3275636057


==> data/tco_ref_wW.csv <==
week,ref
0,4720438.455103474
520,4720438.455103474


==> data/weekly_call_in.csv <==
time,call_in
0,0.029604121525941073
1,0.0323529551452497
2,0.021993005655906776
3,0.01878752352495576
4,0.044078678853837684
5,0.05437426421494928
6,0.20292137401472196
7,0.6881458084445984
8,0.9296516361607993
9,1.0000000000000002
10,0.9489225039380673
11,0.993877832785381
12,0.9681965546738338
13,0.8433748272441106
14,0.9831107370686389
15,0.9957639888284457
16,0.9846860549596346
17,0.9361664285715299
18,0.6455819180140173
19,0.4616957460427401
20,0.3514789556859751
21,0.16420476369293077
22,0.12328902164421823
23,0.0714327601234381
24,0.05930261541007522
25,0.05870750146425619
26,0.030858889372223662
27,0.018906211491764073
28,0.040418578963716374
29,0.04851740904897186
30,0.23429150245455385
31,0.5925724383257776
32,0.8349623600327013
33,0.9235809950917517
34,0.9580020799623238
35,0.9442764032729967
36,0.9453664313481888
37,0.9005881965976557
38,0.8602988984104962
39,0.894893412186428
40,0.9498172669166234
41,0.8533843504276923
42,0.6966300207993493
43,0.44156397938824093
44,0.34563272757120683
45,0.26574782867513785
46,0.155723892833779
47,0.1734293628065886
48,0.10830941770439403
49,0.05865920527421376
50,0.06590075145118435
51,0.024439483444967686
52,0.04397494081506794
53,0.04882464047308712
54,0.12883833371981493
55,0.4920100921124078
56,0.7724318138323607
57,0.9020298004380838
58,0.878082334411951
59,0.879296448064037
60,0.8509147883601959
61,0.7159759874157587
62,0.7875917858272675
63,0.7849575217242102
64,0.7977105826174488
65,0.774807588212435
66,0.5987288199029266
67,0.38342601987773367
68,0.25391266631723214
69,0.16878964226864102
70,0.0969071052582045
71,0.06375046890679842
72,0.07104657410747955
73,0.03286053199121105
74,0.02
75,0.028499865655802294
76,0.021924534372910462
77,0.037449776720422524
78,0.16901759753956333
79,0.5933988400024656
80,0.8073116837918416
81,0.8298214585050426
82,0.9983403165919484
83,0.9874571356641058
84,0.9631545775226263
85,0.8917801910074094
86,0.8914498007794216
87,0.9122887444949612
88,0.8963768007083873
89,0.8319166901778108
90,0.6653181325308481
91,0.47506623676535326
92,0.3734845580054542
93,0.21397444573571056
94,0.1371486789625528
95,0.13589824156037686
96,0.05905266793441045
97,0.06789485565435904
98,0.05907034928182372
99,0.0662293631096387
100,0.06832077022783725
101,0.04089032495665943
102,0.1750537344930847
103,0.4962012952291262
104,0.7395171315109812
105,0.8170830937595795
106,0.8333120151546243
107,0.8638128653739037
108,0.8844386568915538
109,0.765150768282667
110,0.8437230342191815
111,0.7627066112783052
112,0.8667496596859231
113,0.7569996465440254
114,0.6034412823963888
115,0.3585883098471213
116,0.20156579963818563
117,0.24929296885362948
118,0.13397863355885203
119,0.12627982814520664
120,0.10606614816870902
121,0.11743061678442654
122,0.1204140368424412
123,0.11718649723832117
124,0.08533514916296459
125,0.02
126,0.06506754308468199
127,0.19002754246011144
128,0.36167480852415945
129,0.4779597351074612
130,0.7170004898100937
131,0.569568645684907
132,0.5520806941267548
133,0.5274347207191293
134,0.6077484747345114
135,0.7924510987122785
136,0.7474310172949724
137,0.7111354809140905
138,0.6142925773541618
139,0.4214673466658946
140,0.33296934945138384
141,0.24372691464808074
142,0.23682898770107427
143,0.177189730762132
144,0.15359503116589857
145,0.140803562534149
146,0.09404151629474444
147,0.12556441714526334
148,0.08855217093145959
149,0.012258668195331335
150,0.0420035423981965
151,0.1368374972322126
152,0.29625558179249295
153,0.45147532810381186
154,0.6615655409584882
155,0.6440347237455823
156,0.5128554322290411
157,0.5091731110161689
158,0.669542254120969
159,0.8128517492348963
160,0.7693832290509964
161,0.8319460279086789
162,0.555523233773363
163,0.34765855661721606
164,0.18430783953303895
165,0.14645017914188346
166,0.09023090777616649
167,0.027799951256201064
